Impact of Cyber Failures on Operation and Adequacy of Multi-Microgrid Distribution Systems

Large-scale successful integration of microgeneration, together with active loads, energy storage devices, and energy scheduling strategies, requires the extensive adoption of advanced information and communication technologies (ICTs) at the distribution network level; this brings so-called Cyber-Physical Multi-MicroGrid (CPMMG) systems into the picture. However, as such ICTs are not failure-free, their integration affects the system's operation and adequacy. To quantify how cyber failures influence a CPMMG system, this study proposes an adequacy framework based on sequential Monte Carlo Simulation (MCS). In the proposed framework, the typical structure of a CPMMG is exemplified, and the consequences of various cyber failures in this system are explained. Possible operation modes -- normal, island, joint, and shutdown modes -- are then explained and modeled. Finally, the adequacy index Expected Energy Not Served (EENS) is computed based on the proposed methodology, and two new adequacy indices are proposed: Interrupted but Gained Compensation (IbGC) and Supplied by Expensive Resources (SbER). A comprehensive case study is conducted to reveal the salient features of the proposed framework.

==> Data/MCS1.txt <==
y1
6.251
15.390
10.260
13.799
16.311
14.340
12.292
10.836
9.691
8.763
8.207
7.675
12.297
13.594
13.447
12.695
12.587
13.642
14.001
16.481
16.927
17.598
22.725
23.015
23.892
24.090
24.389
23.581
22.768
22.009
21.335
21.860
22.512
24.962
24.468
24.866
24.346
23.705
23.871
24.155
23.591
23.418
24.124
24.333
25.159
26.119
25.662
25.128
25.494
25.428
26.130
25.711
25.240
24.779
24.329
24.380
24.081
23.666
24.266
23.947
23.912
24.117
23.735
23.551
24.959
26.240
25.884
26.598
26.214
26.470
26.164
25.801
26.700
26.344
26.397
26.734
26.463
26.596
26.600
26.981
26.648
26.535
26.247
25.971
25.665
25.885
25.964
26.995
27.270
26.995
27.193
27.025
26.842
26.921
26.821
26.542
26.608
26.356
27.164
26.906
26.901
26.791
26.724
27.078
27.138
27.141
26.888
26.960
26.737
27.119
27.069
26.828
26.595
26.362
26.133
26.106
26.411
26.194
26.106
25.994
25.779
25.571
25.455
25.672
25.467
25.908
25.836
25.738
25.839
25.688
25.515
25.791
25.621
26.161
26.499
26.309
26.161
25.972
26.408
26.425
26.299
26.138
26.063
26.033
26.051
26.025
25.864
25.706
25.533
25.490
25.325
25.169
25.006
24.843
25.723
25.570
25.777
25.707
25.603
25.443
25.294
25.147
25.018
25.079
25.113
25.002
24.958
24.854
24.868
24.721
24.926
24.839
24.857
24.722
24.581
24.832
24.707
24.574
24.726
24.932
24.894
24.757
24.652
24.561
24.438
24.685
24.626
24.939
24.815
24.937
24.845
24.715
24.587
24.500
24.380
24.270
24.159
24.161
24.484
24.362
24.349
24.352
24.378
24.259
24.154
24.083
23.973
23.863
23.805
23.744
23.713
23.640
23.665
23.800
23.711
23.908
23.860
23.750
23.690
23.663
23.948
24.153
24.072
23.965
24.022
23.939
24.139
24.233
24.394
24.706
24.642
24.540
24.781
24.811
24.706
24.678
24.713
24.808
25.005
25.009
24.937
24.834
24.731
24.688
25.048
24.998
25.079
25.079
25.078
25.118
25.018
25.200
25.214
25.140
25.065
25.008
24.969
24.889
24.991
24.942
24.895
24.813
24.749
24.912
24.819
24.726
24.645
24.564
24.609
24.550
24.526
24.491
24.416
24.451
24.454
24.458
24.415
24.455
24.377
24.290
24.275
24.301
24.215
24.142
24.151
24.087
24.029
24.174
24.101
24.169
24.120
24.152
24.227
24.298
24.225
24.174
24.183
24.102
24.026
24.230
24.334
24.362
24.281
24.257
24.178
24.115
24.239
24.292
24.349
24.272
24.199
24.126
24.249
24.258
24.197
24.183
24.107
24.083
24.059
24.055
24.248
24.193
24.118
24.215
24.155
24.100
24.061
23.990
24.146
24.239
24.179
24.140
24.076
24.004
24.011
24.180
24.119
24.048
24.025
24.012
24.090
24.072
24.092
24.315
24.246
24.322
24.301
24.254
24.189
24.120
24.266
24.197
24.218
24.257
24.189
24.275
24.214
24.165
24.368
24.304
24.431
24.384
24.345
24.283
24.246
24.306
24.315
24.249
24.183
24.284
24.232
24.306
24.292
24.346
24.285
24.291
24.281
24.217
24.157
24.349
24.285
24.302
24.245
24.182
24.165
24.109
24.276
24.215
24.205
24.193
24.132
24.088
24.116
24.056
24.038
23.983
24.004
24.045
24.027
23.971
23.965
23.908
23.853
23.810
23.845
23.808
23.764
23.896
23.968
23.947
23.948
23.981
23.930
23.957
23.899
23.859
23.834
23.793
23.770
23.735
23.748
23.730
23.700
23.737
23.681
23.804
23.748
23.710
23.661
23.697
23.783
23.754
23.717
23.733
23.706
23.659
23.605
23.727
23.786
23.770
23.735
23.699
23.663
23.681
23.692
23.639
23.695
23.673
23.686
23.665
23.676
23.708
23.657
23.612
23.562
23.525
23.537
23.660
23.620
23.569
23.518
23.480
23.441
23.483
23.498
23.467
23.417
23.429
23.396
23.346
23.311
23.387
23.385
23.428
23.411
23.363
23.419
23.374
23.327
23.285
23.236
23.256
23.208
23.187
23.154
23.157
23.181
23.205
23.176
23.130
23.084
23.069
23.084
23.111
23.141
23.100
23.108
23.069
23.048
23.007
23.002
22.998
22.952
22.955
22.923
22.878
22.932
22.891
22.846
22.803
22.821
22.783
22.759
22.714
22.889
22.845
22.834
22.802
22.761
22.718
22.724
22.714
22.671
22.671
22.694
22.761
22.787
22.756
22.725
22.713
22.723
22.680
22.692
22.664
22.648
22.629
22.614
22.574
22.553
22.513
22.528
22.486
22.453
22.422
22.408
22.405
22.364
22.361
22.320
22.325
22.302
22.356
22.381
22.356
22.358
22.339
22.360
22.320
22.283
22.243
22.203
22.175
22.146
22.116
22.077
22.043
22.041
22.066
22.027
21.989
21.956
21.927
21.889
21.859
21.841
21.804
21.767
21.770
21.732
21.695
21.810
21.799
21.764
21.734
21.793
21.795
21.762
21.839
21.884
21.855
21.849
21.817
21.930
21.894
21.889
21.856
21.858
21.826
21.789
21.767
21.731
21.731
21.864
21.868
21.837
21.801
21.792
21.769
21.750
21.718
21.724
21.714
21.708
21.683
21.648
21.621
21.594
21.577
21.550
21.517
21.541
21.516
21.482
21.449
21.438
21.461
21.426
21.455
21.509
21.557
21.669
21.643
21.695
21.724
21.696
21.662
21.628
21.610
21.582
21.574
21.540
21.506
21.602
21.581
21.547
21.514
21.540
21.524
21.491
21.458
21.425
21.496
21.465
21.442
21.473
21.451
21.443
21.453
21.420
21.393
21.436
21.412
21.459
21.436
21.452
21.421
21.395
21.363
21.350
21.335
21.344
21.338
21.307
21.287
21.269
21.237
21.243
21.252
21.235
21.240
21.235
21.312
21.281
21.355
21.357
21.402
21.373
21.354
21.345
21.397
21.369
21.361
21.332
21.305
21.293
21.463
21.434
21.403
21.402
21.428
21.397
21.379
21.370
21.370
21.340
21.327
21.315
21.328
21.301
21.284
21.255
21.236
21.255
21.225
21.251
21.225
21.231
21.209
21.181
21.181
21.172
21.154
21.124
21.097
21.093
21.082
21.057
21.154
21.157
21.128
21.106
21.082
21.064
21.085
21.068
21.043
21.015
21.053
21.034
21.202
21.227
21.199
21.219
21.190
21.210
21.197
21.217
21.269
21.240
21.212
21.188
21.237
21.319
21.334
21.324
21.415
21.387
21.364
21.340
21.312
21.285
21.269
21.244
21.221
21.221
21.196
21.230
21.225
21.226
21.209
21.190
21.196
21.249
21.221
21.194
21.167
21.140
21.164
21.143
21.121
21.128
21.138
21.204
21.176
21.233
21.279
21.264
21.237
21.237
21.218
21.203
21.179
21.153
21.159
21.272
21.268
21.245
21.240
21.235
21.209
21.182
21.159
21.210
21.184
21.157
21.131
21.153
21.161
21.134
21.132
21.106
21.091
21.109
21.086
21.105
21.082
21.077
21.163
21.258
21.277
21.273
21.252
21.246
21.225
21.224
21.239
21.269
21.291
21.270
21.310
21.302
21.318
21.314
21.288
21.263
21.298
21.377
21.372
21.448
21.462
21.441
21.416
21.392
21.371
21.371
21.346
21.321
21.298
21.277
21.261
21.250
21.235
21.300
21.275
21.362
21.337
21.312
21.290
21.266
21.241
21.217
21.192
21.183
21.163
21.138
21.178
21.319
21.312
21.343
21.361
21.354
21.381
21.382
21.383
21.411
21.394
21.524
21.499
21.475
21.452
21.480
21.486
21.495
21.473
21.477
21.453
21.455
21.430
21.454
21.502
21.478
21.504
21.482
21.460
21.475
21.600
21.600
21.594
21.588
21.597
21.573
21.549
21.525
21.588
21.573
21.600
21.577
21.555
21.531
21.549
21.542
21.558
21.535
21.526
21.507
21.494
21.480
21.464
21.443
21.443
21.446
21.447
21.426
21.412
21.389
21.392
21.378
21.437
21.448
21.472
21.455
21.434
21.429
21.413
21.395
21.372
21.411
21.400
21.412
21.418
21.423
21.434
21.420
21.411
21.459
21.443
21.450
21.488
21.540
21.551
21.554
21.545
21.529
21.507
21.484
21.464
21.452
21.462
21.454
21.432
21.425
21.449
21.495
21.472
21.501
21.479
21.458
21.474
21.490
21.550
21.542
21.539
21.534
21.589
21.611
21.594
21.624
21.605
21.652
21.741
21.719
21.736
21.746
21.724
21.710
21.721
21.720
21.698
21.676
21.655
21.644
21.705
21.698
21.682
21.676
21.659
21.688
21.676
21.714
21.707
21.686
21.753
21.736
21.749
21.780
21.761
21.758
21.888
21.867
21.848
21.861
21.840
21.896
21.884
21.885
21.898
21.877
21.864
21.842
21.827
21.972
21.955
21.939
21.931
21.909
21.942
21.923
21.914
21.893
21.951
21.999
21.999
21.983
21.962
21.946
22.012
22.025
22.033
22.012
21.992
21.973
21.955
21.968
21.947
21.930
21.915
22.000
21.985
21.964
21.950
21.930
21.919
21.914
21.915
21.904
21.883
21.863
21.967
21.946
22.025
22.020
22.018
22.002
22.019
22.019
22.015
22.011
21.993
21.973
22.049
22.042
22.023
22.003
21.986
21.991
21.986
21.970
21.949
21.950
21.957
21.963
21.952
21.970
21.950
21.972
21.961
21.960
21.953
21.933
21.914
21.910
21.892
21.876
21.859
21.855
21.835
21.826
21.807
21.795
21.777
21.790
21.777
21.808
21.809
21.815
21.828
21.810
21.804
21.786
21.790
21.773
21.766
21.802
21.879
21.862
21.843
21.824
21.805
21.803
21.795
21.783
21.764
21.766
21.752
21.748
21.792
21.773
21.802
21.782
21.782
21.764
21.762
21.817
21.800
21.781
21.764
21.750
21.739
21.723
21.709
21.738
21.732
21.741
21.722
21.754
21.736
21.734
21.715
21.696
21.677
21.661
21.643
21.626
21.666
21.648
21.633
21.615
21.647
21.647
21.634
21.616
21.613
21.595
21.577
21.563
21.606
21.588
21.570
21.566
21.575
21.556
21.552
21.554
21.541
21.533
21.623
21.609
21.611
21.592
21.578
21.559
21.541
21.544
21.565
21.561
21.543
21.531
21.617
21.600
21.604
21.596
21.578
21.583
21.588
21.574
21.556
21.579
21.561
21.543
21.586
21.621
21.604
21.595
21.607
21.596
21.579
21.573
21.557
21.566
21.620
21.620
21.603
21.599
21.581
21.564
21.546
21.587
21.590
21.606
21.588
21.582
21.564
21.547
21.563
21.548
21.629
21.621
21.625
21.620
21.625
21.609
21.608
21.603
21.597
21.582
21.581
21.682
21.672
21.678
21.672
21.655
21.637
21.627
21.621
21.609
21.600
21.587
21.572
21.623
21.616
21.650
21.635
21.628
21.626
21.614
21.618
21.608
21.591
21.575
21.558
21.543
21.555
21.538
21.521
21.512
21.506
21.489
21.495
21.489
21.473
21.468
21.457
21.498
21.490
21.531
21.515
21.498
21.532
21.515
21.499
21.483
21.494
21.488
21.513
21.499
21.497
21.491
21.478
21.493
21.489
21.497
21.480
21.516
21.499
21.495
21.505
21.489
21.472
21.476
21.460
21.450
21.465
21.463
21.466
21.465
21.449
21.433
21.425
21.462
21.445
21.434
21.418
21.438
21.421
21.409
21.422
21.418
21.441
21.459
21.443
21.427
21.487
21.486
21.492
21.476
21.459
21.443
21.427
21.415
21.399
21.387
21.403
21.448
21.432
21.416
21.400
21.407
21.391
21.395
21.403
21.403
21.389
21.440
21.432
21.449
21.459
21.479
21.484
21.491
21.475
21.459
21.495
21.495
21.480
21.464
21.465
21.450
21.453
21.478
21.489
21.475
21.459
21.457
21.458
21.477
21.488
21.473
21.462
21.481
21.516
21.515
21.524
21.558
21.550
21.544
21.536
21.525
21.512
21.578
21.578
21.563
21.551
21.545
21.536
21.560
21.571
21.557
21.543
21.531
21.516
21.506
21.508
21.493
21.481
21.488
21.481
21.506
21.538
21.566
21.550
21.536
21.523
21.507
21.569
21.557
21.541
21.561
21.545
21.530
21.516
21.500
21.485
21.477
21.462
21.494
21.511
21.553
21.543
21.560
21.545
21.530
21.527
21.527
21.534
21.539
21.563
21.578
21.564
21.549
21.546
21.531
21.527
21.512
21.508
21.493
21.539
21.524
21.531
21.519
21.528
21.523
21.508
21.495
21.483
21.471
21.529
21.535
21.525
21.521
21.534
21.534
21.521
21.507
21.492
21.524
21.510
21.495
21.497
21.495
21.506
21.492
21.520
21.520
21.533
21.519
21.538
21.546
21.534
21.519
21.507
21.494
21.479
21.468
21.460
21.446
21.452
21.450
21.435
21.426
21.439
21.433
21.420
21.442
21.429
21.414
21.401
21.419
21.405
21.391
21.397
21.397
21.385
21.405
21.412
21.409
21.395
21.380
21.381
21.390
21.376
21.420
21.406
21.409
21.460
21.446
21.433
21.419
21.409
21.403
21.388
21.406
21.395
21.387
21.386
21.375
21.390
21.383
21.379
21.413
21.418
21.404
21.401
21.391
21.378
21.402
21.388
21.380
21.413
21.413
21.438
21.471
21.457
21.461
21.447
21.435
21.427
21.431
21.458
21.453
21.439
21.429
21.415
21.406
21.393
21.425
21.454
21.500
21.545
21.536
21.527
21.538
21.525
21.544
21.565
21.552
21.545
21.532
21.521
21.522
21.542
21.528
21.520
21.508
21.499
21.486
21.476
21.463
21.474
21.498
21.495
21.481
21.470
21.471
21.504
21.556
21.549
21.537
21.524
21.515
21.501
21.493
21.479
21.467
21.453
21.466
21.486
21.516
21.503
21.490
21.489
21.521
21.547
21.534
21.525
21.522
21.523
21.522
21.508
21.513
21.510
21.523
21.509
21.496
21.482
21.469
21.465
21.460
21.448
21.440
21.447
21.434
21.425
21.416
21.411
21.400
21.409
21.420
21.407
21.393
21.394
21.392
21.379
21.404
21.391
21.387
21.387
21.399
21.394
21.390
21.394
21.394
21.383
21.373
21.372
21.400
21.387
21.379
21.403
21.425
21.412
21.399
21.438
21.443
21.433
21.429
21.446
21.433
21.447
21.449
21.436
21.431
21.443
21.440
21.445
21.433
21.427
21.414
21.406
21.429
21.434
21.423
21.420
21.448
21.438
21.466
21.463
21.465
21.482
21.476
21.464
21.484
21.471
21.461
21.448
21.451
21.438
21.434
21.434
21.451
21.453
21.440
21.430
21.463
21.451
21.440
21.465
21.463
21.489
21.528
21.516
21.505
21.501
21.503
21.494
21.494
21.481
21.469
21.457
21.460
21.451
21.445
21.433
21.420
21.414
21.456
21.526
21.514
21.502
21.496
21.597
21.590
21.594
21.590
21.577
21.570
21.559
21.581
21.569
21.558
21.557
21.566
21.579
21.572
21.560
21.547
21.537
21.530
21.518
21.505
21.493
21.484
21.474
21.474
21.470
21.470
21.460
21.457
21.481
21.470
21.467
21.455
21.442
21.446
21.455
21.443
21.459
21.460
21.455
21.484
21.489
21.516
21.507
21.500
21.488
21.485
21.489
21.480
21.491
21.481
21.470
21.457
21.470
21.461
21.453
21.441
21.431
21.425
21.439
21.428
21.424
21.425
21.415
21.403
21.427
21.419
21.410
21.398
21.401
21.398
21.386
21.389
21.377
21.372
21.394
21.388
21.392
21.434
21.434
21.432
21.479
21.479
21.468
21.461
21.449
21.468
21.476
21.481
21.496
21.492
21.507
21.496
21.487
21.476
21.472
21.499
21.488
21.476
21.467
21.463
21.515
21.507
21.496
21.486
21.474
21.462
21.450
21.439
21.429
21.420
21.426
21.422
21.411
21.406
21.398
21.388
21.386
21.377
21.365
21.355
21.347
21.335
21.325
21.313
21.310
21.300
21.288
21.278
21.267
21.255
21.251
21.261
21.281
21.270
21.260
21.249
21.237
21.226
21.264
21.253
21.261
21.251
21.250
21.246
21.236
21.255
21.256
21.258
21.258
21.252
21.252
21.253
21.253
21.248
21.252
21.241
21.233
21.223
21.262
21.251
21.242
21.232
21.221
21.264
21.261
21.254
21.244
21.242
21.244
21.239
21.230
21.225
21.265
21.258
21.262
21.250
21.239
21.237
21.227
21.216
21.215
21.204
21.229
21.239
21.244
21.241
21.229
21.218
21.209
21.198
21.188
21.196
21.187
21.205
21.214
21.229
21.242
21.234
21.228
21.219
21.209
21.205
21.194
21.183
21.179
21.172
21.166
21.155
21.146
21.145
21.134
21.157
21.202
21.222
21.214
21.203
21.197
21.211
21.205
21.194
21.187
21.195
21.241
21.230
21.237
21.231
21.238
21.242
21.257
21.285
21.276
21.277
21.303
21.297
21.348
21.339
21.328
21.319
21.315
21.305
21.313
21.303
21.292
21.299
21.298
21.287
21.276
21.274
21.283
21.272
21.262
21.284
21.277
21.268
21.281
21.273
21.282
21.274
21.265
21.283
21.274
21.313
21.309
21.310
21.306
21.306
21.296
21.285
21.290
21.283
21.274
21.264
21.256
21.256
21.272
21.266
21.255
21.245
21.261
21.261
21.253
21.244
21.233
21.241
21.231
21.223
21.212
21.202
21.199
21.192
21.182
21.191
21.181
21.197
21.208
21.198
21.188
21.184
21.175
21.176
21.165
21.162
21.151
21.141
21.130
21.126
21.139
21.156
21.145
21.141
21.131
21.137
21.139
21.164
21.157
21.146
21.186
21.188
21.189
21.211
21.201
21.190
21.194
21.201
21.196
21.186
21.175
21.175
21.180
21.203
21.220
21.210
21.210
21.201
21.191
21.181
21.171
21.161
21.151
21.141
21.142
21.156
21.166
21.166
21.157
21.161
21.174
21.167
21.184
21.195
21.185
21.218
21.227
21.217
21.207
21.211
21.201
21.197
21.190
21.180
21.207
21.197
21.192
21.182
21.172
21.175
21.165
21.193
21.200
21.201
21.210
21.200
21.229
21.220
21.215
21.210
21.213
21.206
21.228
21.229
21.220
21.210
21.208
21.207
21.219
21.211
21.221
21.212
21.224
21.219
21.216
21.254
21.270
21.260
21.273
21.272
21.279
21.274
21.267
21.261
21.274
21.264
21.259
21.249
21.248
21.240
21.231
21.221
21.222
21.219
21.209
21.199
21.190
21.209
21.229
21.219
21.209
21.199
21.192
21.189
21.186
21.176
21.167
21.158
21.176
21.166
21.161
21.187
21.180
21.176
21.167
21.168
21.158
21.158
21.154
21.146
21.137
21.143
21.180
21.170
21.160
21.174
21.165
21.155
21.145
21.143
21.187
21.196
21.193
21.183
21.179
21.173
21.179
21.176
21.179
21.229
21.219
21.209
21.200
21.191
21.186
21.193
21.207
21.218
21.209
21.205
21.217
21.208
21.206
21.197
21.192
21.183
21.173
21.163
21.159
21.152
21.148
21.151
21.141
21.144
21.145
21.139
21.159
21.172
21.168
21.163
21.158
21.150
21.141
21.135
21.125
21.126
21.136
21.131
21.123
21.130
21.146
21.139
21.129
21.122
21.156
21.166
21.177
21.173
21.164
21.171
21.183
21.174
21.183
21.175
21.166
21.157
21.170
21.186
21.201
21.195
21.217
21.226
21.222
21.220
21.219
21.216
21.215
21.206
21.202
21.194
21.215
21.217
21.227
21.221
21.212
21.203
21.194
21.200
21.198
21.192
21.183
21.173
21.168
21.160
21.151
21.142
21.139
21.134
21.135
21.127
21.126
21.129
21.138
21.136
21.132
21.134
21.147
21.138
21.136
21.127
21.120
21.113
21.110
21.134
21.182
21.180
21.170
21.171
21.186
21.193
21.203
21.195
21.204
21.208
21.204
21.207
21.231
21.245
21.236
21.280
21.316
21.323
21.336
21.327
21.317
21.314
21.313
21.304
21.314
21.316
21.319
21.310
21.301
21.292
21.283
21.280
21.301
21.322
21.318
21.341
21.349
21.362
21.356
21.354
21.352
21.343
21.336
21.335
21.328
21.322
21.343
21.360
21.358
21.349
21.362
21.353
21.343
21.340
21.341
21.333
21.324
21.324
21.328
21.353
21.349
21.341
21.334
21.325
21.316
21.323
21.314
21.312
21.306
21.309
21.300
21.299
21.300
21.299
21.302
21.293
21.296
21.295
21.287
21.278
21.275
21.270
21.290
21.302
21.304
21.319
21.355
21.399
21.393
21.385
21.379
21.381
21.375
21.378
21.373
21.372
21.363
21.367
21.370
21.361
21.353
21.351
21.342
21.343
21.355
21.354
21.364
21.358
21.355
21.355
21.349
21.370
21.376
21.371
21.362
21.353
21.354
21.355
21.385
21.376
21.384
21.382
21.388
21.379
21.370
21.363
21.354
21.355
21.346
21.380
21.392
21.393
21.403
21.428
21.433
21.424
21.415
21.406
21.401
21.393
21.390
21.386
21.377
21.368
21.376
21.368
21.359
21.352
21.343
21.336
21.377
21.390
21.384
21.376
21.368
21.377
21.373
21.365
21.371
21.406
21.399
21.403
21.404
21.396
21.387
21.390
21.405
21.397
21.466
21.469
21.465
21.482
21.473
21.464
21.456
21.450
21.469
21.498
21.497
21.488
21.485
21.477
21.476
21.468
21.480
21.486
21.511
21.512
21.514
21.520
21.513
21.505
21.525
21.517
21.512
21.522
21.533
21.526
21.539
21.547
21.538
21.532
21.524
21.515
21.538
21.568
21.586
21.578
21.576
21.574
21.585
21.577
21.568
21.576
21.569
21.563
21.555
21.558
21.564
21.576
21.570
21.575
21.566
21.586
21.582
21.573
21.571
21.562
21.577
21.570
21.574
21.577
21.584
21.594
21.586
21.578
21.571
21.563
21.554
21.592
21.590
21.605
21.606
21.597
21.592
21.583
21.576
21.576
21.581
21.605
21.600
21.592
21.585
21.623
21.631
21.630
21.623
21.638
21.641
21.633
21.634
21.641
21.636
21.629
21.637
21.642
21.634
21.638
21.631
21.622
21.614
21.609
21.627
21.638
21.633
21.629
21.636
21.629
21.621
21.683
21.674
21.673
21.665
21.658
21.660
21.654
21.647
21.650
21.641
21.658
21.650
21.658
21.670
21.661
21.681
21.675
21.677
21.678
21.669
21.692
21.687
21.694
21.697
21.721
21.731
21.746
21.752
21.746
21.738
21.729
21.723
21.719
21.712
21.704
21.700
21.713
21.705
21.697
21.690
21.682
21.681
21.672
21.666
21.683
21.679
21.672
21.669
21.672
21.679
21.682
21.690
21.684
21.676
21.670
21.667
21.660
21.652
21.651
21.642
21.635
21.627
21.622
21.614
21.612
21.637
21.630
21.621
21.620
21.612
21.604
21.596
21.592
21.620
21.612
21.637
21.637
21.642
21.634
21.634
21.626
21.626
21.639
21.632
21.633
21.625
21.616
21.611
21.619
21.617
21.628
21.634
21.639
21.635
21.630
21.623
21.633
21.636
21.634
21.670
21.667
21.661
21.657
21.650
21.663
21.669
21.665
21.666
21.663
21.677
21.679
21.689
21.683
21.675
21.674
21.666
21.671
21.670
21.671
21.663
21.666
21.667
21.661
21.653
21.645
21.668
21.660
21.654
21.668
21.683
21.686
21.678
21.670
21.662
21.659
21.662
21.657
21.687
21.686
21.708
21.714
21.716
21.729
21.741
21.734
21.726
21.718
21.713
21.714
21.718
21.718
21.763
21.760
21.756
21.750
21.743
21.735
21.728
21.729
21.724
21.728
21.733
21.725
21.734
21.731
21.727
21.719
21.718
21.715
21.729
21.735
21.733
21.726
21.722
21.714
21.742
21.744
21.743
21.741
21.734
21.728
21.748
21.751
21.758
21.750
21.746
21.760
21.775
21.787
21.789
21.781
21.776
21.769
21.761
21.756
21.749
21.746
21.738
21.753
21.746
21.740
21.733
21.729
21.721
21.725
21.725
21.719
21.711
21.705
21.697
21.689
21.691
21.684
21.683
21.675
21.678
21.679
21.672
21.664
21.666
21.664
21.665
21.657
21.649
21.641
21.636
21.654
21.646
21.648
21.640
21.633
21.625
21.620
21.624
21.617
21.612
21.605
21.608
21.600
21.597
21.589
21.584
21.581
21.574
21.589
21.584
21.586
21.579
21.571
21.598
21.592
21.587
21.603
21.596
21.591
21.601
21.594
21.589
21.613
21.608
21.607
21.614
21.608
21.600
21.606
21.604
21.611
21.603
21.605
21.601
21.594
21.586
21.613
21.611
21.603
21.607
21.620
21.614
21.614
21.607
21.631
21.623
21.642
21.638
21.632
21.625
21.620
21.634
21.630
21.622
21.615
21.607
21.600
21.592
21.594
21.601
21.594
21.595
21.590
21.603
21.620
21.619
21.640
21.634
21.643
21.637
21.645
21.646
21.639
21.636
21.662
21.666
21.662
21.661
21.667
21.671
21.668
21.666
21.658
21.666
21.679
21.678
21.672
21.665
21.661
21.653
21.646
21.641
21.676
21.671
21.664
21.658
21.651
21.644
21.658
21.652
21.672
21.668
21.661
21.659
21.651
21.646
21.639
21.634
21.646
21.640
21.639
21.640
21.633
21.628
21.637
21.630
21.633
21.640
21.632
21.628
21.620
21.617
21.611
21.606
21.598
21.594
21.613
21.614
21.606
21.621
21.614
21.607
21.607
21.606
21.600
21.592
21.598
21.600
21.593
21.590
21.583
21.577
21.573
21.578
21.572
21.570
21.563
21.556
21.553
21.556
21.560
21.553
21.549
21.541
21.537
21.538
21.548
21.541
21.539
21.531
21.539
21.532
21.526
21.532
21.527
21.526
21.524
21.542
21.535
21.538
21.532
21.530
21.530
21.524
21.519
21.520
21.513
21.510
21.511
21.525
21.523
21.515
21.510
21.504
21.499
21.494
21.488
21.483
21.485
21.481
21.491
21.503
21.496
21.503
21.512
21.513
21.507
21.504
21.507
21.500
21.514
21.525
21.525
21.518
21.523
21.524
21.539
21.551
21.554
21.550
21.543
21.537
21.536
21.531
21.529
21.526
21.519
21.516
21.511
21.505
21.499
21.494
21.487
21.485
21.481
21.474
21.468
21.462
21.456
21.451
21.453
21.446
21.447
21.444
21.437
21.441
21.437
21.430
21.430
21.423
21.416
21.438
21.432
21.427
21.466
21.462
21.465
21.458
21.457
21.453
21.466
21.476
21.472
21.468
21.466
21.460
21.453
21.459
21.452
21.452
21.454
21.453
21.447
21.440
21.435
21.440
21.440
21.435
21.435
21.435
21.428
21.440
21.437
21.430
21.424
21.433
21.426
21.431
21.464
21.470
21.463
21.472
21.465
21.460
21.454
21.447
21.443
21.464
21.459
21.454
21.460
21.456
21.453
21.449
21.442
21.436
21.430
21.429
21.435
21.433
21.430
21.432
21.425
21.446
21.449
21.445
21.445
21.456
21.449
21.443
21.440
21.439
21.443
21.443
21.436
21.430
21.423
21.416
21.411
21.405
21.398
21.391
21.399
21.393
21.389
21.382
21.392
21.401
21.395
21.394
21.393
21.405
21.408
21.412
21.414
21.411
21.409
21.402
21.396
21.389
21.382
21.397
21.390
21.385
21.379
21.373
21.370
21.373
21.371
21.364
21.358
21.357
21.357
21.363
21.356
21.363
21.388
21.384
21.392
21.391
21.388
21.384
21.377
21.372
21.366
21.362
21.356
21.385
21.378
21.396
21.391
21.397
21.404
21.398
21.395
21.391
21.397
21.390
21.391
21.385
21.379
21.384
21.377
21.387
21.381
21.398
21.401
21.396
21.402
21.401
21.394
21.390
21.384
21.378
21.381
21.384
21.378
21.391
21.391
21.387
21.386
21.379
21.389
21.383
21.392
21.387
21.389
21.390
21.384
21.380
21.373
21.368
21.361
21.355
21.353
21.352
21.348
21.344
21.337
21.331
21.329
21.324
21.321
21.326
21.322
21.315
21.310
21.304
21.302
21.305
21.299
21.292
21.287
21.281
21.294
21.288
21.287
21.288
21.296
21.295
21.289
21.289
21.283
21.280
21.279
21.277
21.271
21.264
21.259
21.256
21.255
21.264
21.303
21.296
21.290
21.286
21.279
21.273
21.269
21.273
21.266
21.260
21.257
21.257
21.258
21.268
21.261
21.278
21.272
21.286
21.286
21.281
21.275
21.270
21.263
21.257
21.250
21.244
21.237
21.270
21.273
21.298
21.292
21.297
21.290
21.291
21.285
21.279
21.286
21.280
21.287
21.293
21.287
21.281
21.281
21.277
21.274
21.268
21.284
21.283
21.279
21.276
21.271
21.265
21.258
21.263
21.264
21.272
21.291
21.285
21.279
21.275
21.284
21.304
21.343
21.342
21.340
21.345
21.340
21.354
21.350
21.351
21.344
21.350
21.363
21.366
21.361
21.354
21.348
21.343
21.337
21.354
21.353
21.369
21.363
21.370
21.367
21.368
21.361
21.357
21.350
21.374
21.373
21.370
21.376
21.371
21.367
21.364
21.359
21.352
21.366
21.363
21.386
21.385
21.395
21.394
21.415
21.413
21.412
21.405
21.407
21.405
21.412
21.405
21.420
21.414
21.423
21.417
21.421
21.424
21.418
21.423
21.417
21.411
21.415
21.414
21.408
21.414
21.409
21.405
21.435
21.431
21.438
21.435
21.428
21.422
21.447
21.443
21.439
21.450
21.451
21.454
21.452
21.460
21.453
21.452
21.445
21.467
21.461
21.457
21.454
21.447
21.462
21.470
21.463
21.463
21.466
21.467
21.461
21.460
21.457
21.451
21.448
21.449
21.443
21.437
21.440
21.451
21.445
21.452
21.451
21.452
21.446
21.468
21.464
21.470
21.465
21.459
21.470
21.465
21.459
21.457
21.454
21.448
21.442
21.441
21.437
21.431
21.428
21.423
21.422
21.421
21.419
21.413
21.419
21.418
21.417
21.413
21.407
21.401
21.394
21.388
21.383
21.377
21.371
21.372
21.369
21.364
21.361
21.361
21.361
21.363
21.360
21.364
21.368
21.362
21.360
21.358
21.352
21.350
21.343
21.340
21.347
21.350
21.344
21.384
21.381
21.377
21.394
21.389
21.388
21.387
21.391
21.412
21.406
21.402
21.396
21.411
21.413
21.408
21.406
21.400
21.394
21.401
21.395
21.393
21.393
21.387
21.406
21.405
21.405
21.414
21.411
21.415
21.416
21.414
21.408
21.410
21.404
21.410
21.416
21.410
21.417
21.411
21.409
21.417
21.412
21.435
21.432
21.438
21.432
21.437
21.431
21.430
21.426
21.420
21.414
21.428
21.425
21.422
21.423
21.442
21.462
21.462
21.461
21.458
21.453
21.465
21.460
21.472
21.473
21.481
21.488
21.487
21.481
21.475
21.479
21.473
21.473
21.467
21.466
21.478
21.471
21.468
21.462
21.457
21.452
21.446
21.451
21.445
21.439
21.434
21.431
21.425
21.427
21.432
21.426
21.431
21.425
21.422
21.416
21.412
21.419
21.418
21.415
21.409
21.413
21.407
21.406
21.400
21.394
21.388
21.382
21.383
21.377
21.371
21.393
21.387
21.383
21.380
21.378
21.378
21.381
21.376
21.374
21.369
21.363
21.360
21.354
21.350
21.345
21.353
21.348
21.348
21.348
21.351
21.349
21.343
21.350
21.348
21.342
21.343
21.338
21.340
21.335
21.331
21.328
21.322
21.325
21.319
21.327
21.321
21.323
21.321
21.316
21.311
21.309
21.310
21.308
21.306
21.323
21.317
21.312
21.306
21.323
21.342
21.347
21.366
21.370
21.366
21.373
21.374
21.370
21.379
21.373
21.372
21.371
21.371
21.367
21.361
21.358
21.382
21.379
21.388
21.397
21.392
21.407
21.401
21.404
21.409
21.411
21.405
21.439
21.470
21.464
21.471
21.470
21.467
21.468
21.466
21.484
21.480
21.479
21.474
21.473
21.499
21.506
21.509
21.503
21.501
21.495
21.490
21.511
21.516
21.515
21.513
21.511
21.509
21.514
21.508
21.518
21.518
21.512
21.515
21.509
21.507
21.502
21.496
21.490
21.485
21.480
21.475
21.476
21.483
21.488
21.488
21.483
21.477
21.485
21.479
21.477
21.479
21.473
21.468
21.465
21.459
21.453
21.452
21.462
21.465
21.464
21.460
21.465
21.461
21.459
21.454
21.450
21.446
21.441
21.437
21.432
21.426
21.426
21.420
21.421
21.436
21.433
21.436
21.430
21.424
21.436
21.430
21.424
21.418
21.418
21.415
21.410
21.405
21.400
21.395
21.390
21.392
21.395
21.389
21.384
21.389
21.389
21.394
21.392
21.396
21.394
21.393
21.387
21.385
21.395
21.389
21.385
21.393
21.391
21.388
21.396
21.406
21.436
21.439
21.443
21.438
21.437
21.437
21.432
21.453
21.457
21.454
21.463
21.462
21.472
21.466
21.463
21.458
21.453
21.447
21.443
21.438
21.437
21.440
21.453
21.449
21.453
21.448
21.443
21.437
21.432
21.428
21.432
21.429
21.430
21.446
21.440
21.445
21.443
21.437
21.434
21.434
21.436
21.436
21.436
21.432
21.431
21.426
21.420
21.415
21.409
21.421
21.419
21.431
21.432
21.426
21.421
21.419
21.426
21.435
21.434
21.428
21.429
21.429
21.445
21.441
21.437
21.443
21.444
21.440
21.439
21.441
21.444
21.444
21.439
21.437
21.440
21.442
21.438
21.432
21.427
21.421
21.416
21.410
21.409
21.404
21.400
21.420
21.414
21.412
21.416
21.415
21.409
21.404
21.400
21.395
21.396
21.394
21.389
21.392
21.387
21.385
21.379
21.395
21.389
21.394
21.388
21.396
21.397
21.396
21.418
21.412
21.407
21.404
21.400
21.394
21.389
21.384
21.387
21.383
21.381
21.376
21.371
21.380
21.385
21.382
21.383
21.378
21.383
21.378
21.373
21.368
21.385
21.394
21.392
21.398
21.393
21.397
21.393
21.389
21.386
21.394
21.390
21.386
21.387
21.388
21.392
21.394
21.393
21.390
21.385
21.392
21.393
21.391
21.393
21.415
21.411
21.408
21.412
21.410
21.405
21.401
21.396
21.400
21.401
21.395
21.390
21.385
21.380
21.387
21.381
21.384
21.390
21.409
21.427
21.422
21.416
21.414
21.423
21.418
21.414
21.409
21.403
21.409
21.403
21.408
21.414
21.409
21.407
21.417
21.423
21.426
21.422
21.418
21.415
21.411
21.406
21.403
21.407
21.402
21.397
21.393
21.390
21.385
21.384
21.379
21.378
21.386
21.381
21.376
21.373
21.367
21.372
21.387
21.392
21.390
21.396
21.392
21.387
21.384
21.391
21.386
21.385
21.385
21.381
21.376
21.371
21.369
21.365
21.370
21.368
21.362
21.358
21.356
21.350
21.348
21.358
21.376
21.373
21.368
21.370
21.370
21.365
21.366
21.366
21.362
21.357
21.352
21.346
21.341
21.345
21.346
21.348
21.348
21.344
21.343
21.338
21.332
21.327
21.328
21.327
21.322
21.321
21.323
21.329
21.327
21.323
21.318
21.319
21.314
21.317
21.312
21.324
21.323
21.335
21.344
21.339
21.338
21.336
21.331
21.326
21.321
21.315
21.310
21.305
21.300
21.301
21.296
21.290
21.299
21.300
21.300
21.295
21.296
21.292
21.300
21.297
21.292
21.293
21.288
21.288
21.307
21.301
21.300
21.302
21.307
21.302
21.297
21.292
21.288
21.286
21.293
21.293
21.302
21.303
21.299
21.299
21.294
21.293
21.316
21.322
21.332
21.330
21.325
21.321
21.319
21.314
21.310
21.317
21.338
21.333
21.336
21.333
21.328
21.322
21.321
21.321
21.318
21.313
21.308
21.303
21.308
21.310
21.305
21.304
21.302
21.302
21.305
21.300
21.317
21.319
21.326
21.321
21.315
21.332
21.330
21.340
21.336
21.338
21.333
21.328
21.323
21.330
21.325
21.320
21.315
21.312
21.307
21.304
21.312
21.313
21.325
21.320
21.318
21.315
21.310
21.309
21.308
21.309
21.307
21.302
21.297
21.292
21.315
21.314
21.310
21.323
21.319
21.314
21.308
21.305
21.302
21.301
21.302
21.302
21.299
21.295
21.290
21.285
21.289
21.284
21.283
21.280
21.283
21.287
21.283
21.285
21.283
21.283
21.277
21.280
21.297
21.292
21.292
21.287
21.290
21.287
21.287
21.283
21.280
21.276
21.285
21.280
21.277
21.273
21.271
21.268
21.263
21.261
21.267
21.263
21.270
21.265
21.263
21.259
21.269
21.265
21.261
21.262
21.257
21.259
21.258
21.261
21.256
21.263
21.258
21.254
21.267
21.263
21.265
21.261
21.256
21.263
21.277
21.278
21.273
21.268
21.272
21.267
21.266
21.261
21.289
21.284
21.296
21.295
21.294
21.290
21.311
21.306
21.301
21.319
21.314
21.309
21.308
21.304
21.307
21.302
21.297
21.297
21.294
21.291
21.293
21.290
21.286
21.300
21.312
21.309
21.306
21.301
21.296
21.291
21.287
21.298
21.305
21.302
21.298
21.298
21.309
21.312
21.309
21.309
21.306
21.308
21.303
21.298
21.295
21.290
21.285
21.284
21.279
21.284
21.292
21.287
21.282
21.282
21.304
21.301
21.297
21.297
21.295
21.291
21.296
21.297
21.293
21.306
21.312
21.320
21.330
21.342
21.338
21.333
21.336
21.332
21.345
21.342
21.337
21.332
21.342
21.342
21.337
21.340
21.341
21.340
21.339
21.343
21.342
21.344
21.349
21.344
21.354
21.356
21.351
21.346
21.343
21.341
21.342
21.342
21.338
21.342
21.340
21.336
21.331
21.329
21.329
21.325
21.325
21.332
21.331
21.334
21.335
21.331
21.326
21.324
21.340
21.336
21.335
21.347
21.346
21.373
21.369
21.380
21.377
21.378
21.374
21.379
21.374
21.377
21.381
21.381
21.377
21.389
21.384
21.380
21.375
21.376
21.372
21.367
21.368
21.365
21.366
21.361
21.356
21.352
21.360
21.355
21.352
21.348
21.360
21.365
21.360
21.355
21.354
21.350
21.350
21.346
21.344
21.345
21.340
21.335
21.350
21.351
21.346
21.343
21.348
21.344
21.339
21.349
21.344
21.339
21.337
21.341
21.350
21.349
21.347
21.343
21.338
21.333
21.329
21.325
21.324
21.330
21.326
21.323
21.320
21.318
21.315
21.310
21.305
21.305
21.335
21.338
21.334
21.347
21.342
21.338
21.334
21.329
21.329
21.325
21.331
21.326
21.339
21.336
21.335
21.330
21.329
21.324
21.324
21.319
21.325
21.322
21.317
21.314
21.330
21.331
21.336
21.331
21.330
21.331
21.326
21.323
21.318
21.317
21.312
21.308
21.303
21.299
21.294
21.292
21.288
21.283
21.291
21.287
21.290
21.297
21.292
21.311
21.324
21.319
21.329
21.354
21.352
21.352
21.363
21.358
21.357
21.355
21.354
21.349
21.344
21.341
21.348
21.344
21.344
21.340
21.339
21.342
21.350
21.347
21.343
21.338
21.340
21.340
21.345
21.341
21.341
21.341
21.341
21.346
21.355
21.351
21.348
21.346
21.348
21.367
21.374
21.371
21.367
21.366
21.361
21.360
21.356
21.353
21.349
21.352
21.357
21.354
21.349
21.345
21.340
21.335
21.342
21.340
21.335
21.331
21.326
21.324
21.328
21.334
21.329
21.325
21.325
21.322
21.340
21.337
21.341
21.354
21.352
21.347
21.342
21.340
21.339
21.340
21.344
21.357
21.361
21.358
21.357
21.352
21.350
21.367
21.363
21.358
21.355
21.350
21.345
21.344
21.340
21.340
21.335
21.330
21.330
21.342
21.338
21.334
21.352
21.352
21.348
21.353
21.360
21.358
21.354
21.353
21.355
21.360
21.358
21.361
21.358
21.355
21.352
21.347
21.348
21.358
21.354
21.350
21.351
21.352
21.350
21.345
21.349
21.349
21.348
21.346
21.344
21.340
21.338
21.333
21.328
21.324
21.320
21.316
21.312
21.308
21.307
21.309
21.317
21.315
21.313
21.310
21.307
21.312
21.320
21.329
21.334
21.330
21.325
21.320
21.326
21.332
21.328
21.325
21.326
21.322
21.339
21.335
21.338
21.345
21.341
21.337
21.345
21.341
21.341
21.336
21.333
21.339
21.334
21.331
21.326
21.322
21.323
21.319
21.315
21.310
21.310
21.312
21.311
21.319
21.318
21.315
21.313
21.308
21.304
21.301
21.301
21.308
21.305
21.307
21.302
21.301
21.301
21.311
21.307
21.310
21.312
21.312
21.308
21.312
21.308
21.304
21.306
21.309
21.305
21.301
21.299
21.308
21.304
21.305
21.303
21.298
21.298
21.294
21.291
21.287
21.298
21.301
21.316
21.313
21.309
21.307
21.323
21.323
21.320
21.317
21.313
21.310
21.312
21.315
21.326
21.327
21.322
21.318
21.317
21.316
21.312
21.314
21.312
21.307
21.307
21.310
21.317
21.320
21.316
21.317
21.316
21.314
21.312
21.308
21.310
21.309
21.308
21.304
21.311
21.307
21.304
21.302
21.301
21.297
21.300
21.298
21.297
21.293
21.292
21.288
21.293
21.289
21.287
21.283
21.281
21.289
21.284
21.289
21.289
21.286
21.285
21.287
21.283
21.289
21.286
21.293
21.302
21.303
21.299
21.312
21.310
21.308
21.310
21.307
21.303
21.299
21.312
21.312
21.308
21.311
21.307
21.303
21.298
21.302
21.307
21.302
21.300
21.299
21.299
21.314
21.309
21.310
21.309
21.305
21.303
21.318
21.314
21.322
21.318
21.314
21.318
21.317
21.326
21.324
21.323
21.332
21.331
21.340
21.338
21.334
21.334
21.330
21.325
21.321
21.316
21.316
21.314
21.310
21.306
21.304
21.301
21.304
21.303
21.299
21.300
21.295
21.294
21.293
21.299
21.294
21.290
21.286
21.281
21.282
21.285
21.290
21.286
21.281
21.279
21.275
21.271
21.267
21.281
21.286
21.284
21.281
21.281
21.282
21.278
21.273
21.269
21.268
21.264
21.269
21.266
21.262
21.258
21.260
21.262
21.262
21.258
21.254
21.249
21.245
21.241
21.241
21.238
21.235
21.248
21.244
21.240
21.238
21.246
21.243
21.242
21.238
21.233
21.230
21.234
21.230
21.231
21.239
21.236
21.233
21.230
21.241
21.238
21.235
21.231
21.244
21.239
21.236
21.232
21.232
21.230
21.239
21.235
21.231
21.229
21.229
21.225
21.221
21.217
21.217
21.223
21.222
21.227
21.243
21.239
21.251
21.250
21.246
21.242
21.240
21.241
21.238
21.247
21.246
21.242
21.238
21.234
21.240
21.236
21.235
21.239
21.238
21.236
21.236
21.233
21.234
21.231
21.242
21.243
21.248
21.243
21.247
21.243
21.239
21.235
21.232
21.228
21.224
21.233
21.236
21.232
21.227
21.237
21.233
21.229
21.227
21.223
21.225
21.225
21.225
21.234
21.234
21.232
21.230
21.238
21.237
21.246
21.246
21.244
21.239
21.235
21.234
21.230
21.226
21.223
21.223
21.219
21.221
21.232
21.229
21.225
21.221
21.223
21.224
21.230
21.226
21.222
21.226
21.230
21.227
21.231
21.226
21.230
21.230
21.237
21.238
21.234
21.232
21.229
21.225
21.221
21.220
21.215
21.223
21.219
21.222
21.217
21.213
21.221
21.219
21.214
21.214
21.228
21.229
21.225
21.224
21.224
21.220
21.217
21.220
21.218
21.218
21.216
21.218
21.225
21.228
21.230
21.226
21.223
21.235
21.231
21.233
21.236
21.238
21.234
21.239
21.242
21.239
21.244
21.240
21.241
21.237
21.233
21.230
21.226
21.237
21.239
21.239
21.238
21.234
21.230
21.226
21.230
21.226
21.225
21.220
21.223
21.220
21.215
21.218
21.214
21.215
21.226
21.228
21.231
21.227
21.224
21.221
21.217
21.213
21.214
21.213
21.219
21.215
21.212
21.214
21.220
21.224
21.221
21.221
21.222
21.224
21.220
21.216
21.222
21.228
21.227
21.224
21.220
21.217
21.221
21.217
21.226
21.222
21.228
21.226
21.221
21.220
21.221
21.217
21.212
21.231
21.227
21.228
21.233
21.240
21.243
21.243
21.260
21.257
21.260
21.259
21.255
21.261
21.269
21.269
21.264
21.261
21.257
21.264
21.267
21.263
21.267
21.262
21.258
21.256
21.256
21.266
21.263
21.262
21.259
21.261
21.260
21.257
21.253
21.249
21.250
21.262
21.260
21.266
21.262
21.258
21.256
21.261
21.257
21.256
21.252
21.257
21.263
21.267
21.270
21.269
21.271
21.289
21.285
21.281
21.277
21.275
21.274
21.283
21.283
21.279
21.283
21.281
21.282
21.287
21.283
21.291
21.287
21.294
21.293
21.289
21.289
21.288
21.284
21.280
21.280
21.290
21.289
21.292
21.298
21.295
21.306
21.302
21.302
21.301
21.297
21.294
21.292
21.308
21.304
21.304
21.305
21.303
21.299
21.296
21.294
21.290
21.289
21.296
21.305
21.301
21.309
21.319
21.319
21.320
21.317
21.313
21.309
21.305
21.304
21.301
21.298
21.295
21.291
21.294
21.294
21.291
21.291
21.286
21.289
21.285
21.294
21.290
21.302
21.309
21.311
21.309
21.305
21.306
21.302
21.299
21.295
21.291
21.287
21.289
21.286
21.283
21.279
21.281
21.277
21.288
21.284
21.281
21.288
21.290
21.292
21.289
21.292
21.289
21.286
21.282
21.284
21.283
21.284
21.280
21.276
21.272
21.281
21.282
21.281
21.277
21.278
21.274
21.276
21.272
21.268
21.275
21.276
21.272
21.269
21.265
21.282
21.279
21.277
21.283
21.279
21.280
21.280
21.277
21.274
21.289
21.300
21.301
21.297
21.293
21.292
21.290
21.286
21.291
21.290
21.288
21.289
21.288
21.286
21.298
21.300
21.298
21.294
21.301
21.303
21.308
21.304
21.300
21.303
21.300
21.296
21.303
21.300
21.306
21.307
21.312
21.308
21.322
21.330
21.347
21.354
21.360
21.374
21.377
21.374
21.372
21.368
21.366
21.363
21.359
21.355
21.360
21.360
21.375
21.373
21.369
21.366
21.362
21.361
21.364
21.360
21.370
21.368
21.366
21.362
21.364
21.360
21.370
21.368
21.364
21.360
21.356
21.352
21.360
21.356
21.353
21.360
21.371
21.367
21.364
21.360
21.358
21.357
21.354
21.351
21.348
21.362
21.360
21.357
21.354
21.357
21.353
21.355
21.352
21.352
21.350
21.354
21.350
21.349
21.351
21.352
21.348
21.345
21.343
21.340
21.341
21.338
21.334
21.331
21.337
21.336
21.332
21.328
21.331
21.330
21.344
21.342
21.339
21.335
21.333
21.331
21.337
21.333
21.329
21.329
21.329
21.346
21.348
21.344
21.340
21.341
21.354
21.354
21.353
21.367
21.368
21.365
21.366
21.366
21.366
21.370
21.367
21.363
21.371
21.370
21.378
21.382
21.379
21.382
21.380
21.376
21.372
21.370
21.366
21.364
21.360
21.356
21.368
21.366
21.374
21.372
21.372
21.378
21.374
21.395
21.399
21.410
21.408
21.414
21.414
21.411
21.416
21.413
21.409
21.406
21.402
21.409
21.409
21.406
21.402
21.406
21.402
21.399
21.397
21.408
21.411
21.412
21.411
21.414
21.414
21.417
21.422
21.421
21.435
21.439
21.442
21.440
21.441
21.449
21.445
21.445
21.445
21.472
21.468
21.467
21.474
21.470
21.466
21.462
21.464
21.469
21.470
21.470
21.466
21.462
21.459
21.455
21.453
21.452
21.448
21.444
21.446
21.462
21.459
21.455
21.455
21.451
21.464
21.462
21.460
21.462
21.459
21.456
21.463
21.460
21.456
21.453
21.451
21.448
21.446
21.446
21.448
21.445
21.441
21.442
21.438
21.458
21.457
21.455
21.452
21.451
21.448
21.444
21.440
21.455
21.453
21.453
21.451
21.449
21.449
21.448
21.445
21.441
21.438
21.436
21.435
21.433
21.440
21.440
21.437
21.435
21.432
21.430
21.426
21.422
21.419
21.429
21.425
21.422
21.422
21.418
21.415
21.411
21.418
21.423
21.421
21.417
21.417
21.419
21.417
21.413
21.415
21.412
21.420
21.417
21.419
21.440
21.437
21.437
21.433
21.429
21.427
21.425
21.421
21.425
21.436
21.435
21.431
21.427
21.423
21.423
21.434
21.436
21.434
21.432
21.429
21.427
21.424
21.424
21.423
21.420
21.417
21.418
21.422
21.418
21.415
21.411
21.409
21.406
21.406
21.403
21.399
21.413
21.409
21.406
21.406
21.404
21.417
21.413
21.413
21.410
21.408
21.411
21.407
21.404
21.408
21.406
21.406
21.404
21.401
21.397
21.399
21.396
21.400
21.397
21.394
21.390
21.387
21.385
21.382
21.387
21.389
21.385
21.407
21.409
21.408
21.404
21.401
21.398
21.415
21.418
21.414
21.410
21.406
21.408
21.407
21.405
21.401
21.402
21.398
21.402
21.400
21.402
21.400
21.405
21.405
21.403
21.402
21.399
21.397
21.415
21.419
21.421
21.425
21.423
21.422
21.418
21.415
21.412
21.412
21.411
21.411
21.407
21.409
21.411
21.412
21.414
21.415
21.411
21.407
21.406
21.405
21.424
21.422
21.418
21.420
21.417
21.426
21.423
21.420
21.420
21.416
21.413
21.409
21.416
21.412
21.409
21.407
21.415
21.420
21.427
21.424
21.421
21.417
21.415
21.415
21.412
21.410
21.409
21.406
21.403
21.400
21.403
21.399
21.396
21.401
21.408
21.411
21.407
21.411
21.409
21.405
21.408
21.406
21.402
21.400
21.397
21.408
21.420
21.421
21.433
21.430
21.426
21.423
21.428
21.435
21.446
21.454
21.460
21.456
21.477
21.474
21.479
21.485
21.482
21.479
21.475
21.472
21.473
21.469
21.466
21.463
21.459
21.455
21.451
21.449
21.446
21.447
21.446
21.445
21.449
21.452
21.449
21.480
21.487
21.485
21.484
21.480
21.480
21.482
21.479
21.475
21.473
21.469
21.468
21.465
21.473
21.471
21.469
21.481
21.481
21.482
21.479
21.490
21.486
21.486
21.482
21.489
21.487
21.489
21.489
21.493
21.489
21.486
21.485
21.481
21.478
21.475
21.473
21.469
21.466
21.464
21.467
21.464
21.465
21.476
21.474
21.479
21.475
21.489
21.489
21.486
21.482
21.478
21.476
21.481
21.478
21.490
21.510
21.507
21.504
21.502
21.515
21.511
21.508
21.505
21.508
21.510
21.508
21.516
21.516
21.514
21.511
21.507
21.504
21.502
21.500
21.496
21.493
21.491
21.488
21.493
21.505
21.508
21.511
21.524
21.532
21.529
21.529
21.529
21.531
21.536
21.533
21.530
21.526
21.523
21.519
21.519
21.517
21.515
21.512
21.508
21.505
21.501
21.498
21.495
21.497
21.501
21.504
21.508
21.505
21.506
21.502
21.498
21.497
21.503
21.500
21.497
21.493
21.490
21.486
21.482
21.481
21.479
21.485
21.483
21.488
21.485
21.482
21.485
21.484
21.482
21.480
21.477
21.473
21.477
21.475
21.475
21.472
21.468
21.465
21.465
21.462
21.463
21.462
21.464
21.462
21.458
21.460
21.461
21.458
21.461
21.463
21.464
21.462
21.458
21.463
21.459
21.459
21.457
21.454
21.454
21.450
21.449
21.447
21.443
21.440
21.436
21.433
21.436
21.446
21.443
21.443
21.444
21.440
21.445
21.444
21.441
21.438
21.434
21.432
21.429
21.425
21.429
21.434
21.433
21.435
21.434
21.430
21.427
21.431
21.427
21.424
21.420
21.417
21.424
21.425
21.425
21.421
21.418
21.416
21.413
21.411
21.413
21.409
21.412
21.410
21.410
21.409
21.405
21.402
21.402
21.399
21.399
21.396
21.394
21.402
21.402
21.400
21.396
21.392
21.391
21.388
21.384
21.388
21.387
21.386
21.386
21.382
21.385
21.389
21.386
21.382
21.379
21.377
21.376
21.372
21.371
21.371
21.375
21.372
21.369
21.371
21.367
21.371
21.369
21.367
21.369
21.366
21.364
21.362
21.360
21.360
21.366
21.367
21.368
21.364
21.364
21.365
21.362
21.359
21.358
21.358
21.355
21.351
21.350
21.358
21.354
21.351
21.348
21.344
21.342
21.341
21.349
21.345
21.342
21.340
21.342
21.351
21.348
21.347
21.343
21.340
21.342
21.338
21.341
21.337
21.336
21.335
21.331
21.328
21.325
21.326
21.327
21.326
21.323
21.320
21.353
21.349
21.346
21.343
21.343
21.342
21.346
21.343
21.346
21.342
21.356
21.367
21.369
21.366
21.364
21.363
21.362
21.361
21.369
21.379
21.376
21.379
21.387
21.384
21.381
21.377
21.381
21.378
21.381
21.379
21.375
21.372
21.377
21.373
21.370
21.368
21.373
21.374
21.371
21.378
21.374
21.384
21.386
21.382
21.379
21.375
21.372
21.371
21.377
21.374
21.370
21.367
21.369
21.365
21.365
21.365
21.361
21.362
21.367
21.363
21.367
21.365
21.374
21.378
21.377
21.374
21.378
21.375
21.380
21.377
21.374
21.381
21.379
21.375
21.379
21.377
21.376
21.383
21.383
21.383
21.384
21.384
21.383
21.382
21.379
21.376
21.373
21.372
21.371
21.372
21.379
21.382
21.383
21.380
21.380
21.377
21.376
21.374
21.371
21.370
21.373
21.371
21.370
21.366
21.364
21.370
21.366
21.365
21.362
21.365
21.362
21.360
21.362
21.363
21.364
21.367
21.363
21.362
21.364
21.362
21.362
21.359
21.360
21.364
21.367
21.364
21.360
21.358
21.358
21.354
21.351
21.348
21.345
21.342
21.342
21.339
21.338
21.335
21.352
21.351
21.360
21.356
21.353
21.350
21.347
21.344
21.341
21.345
21.342
21.339
21.336
21.337
21.347
21.351
21.347
21.345
21.357
21.354
21.360
21.362
21.359
21.355
21.357
21.365
21.370
21.374
21.378
21.375
21.383
21.384
21.382
21.383
21.382
21.379
21.382
21.384
21.383
21.382
21.379
21.376
21.373
21.377
21.380
21.377
21.392
21.393
21.390
21.386
21.384
21.383
21.380
21.376
21.374
21.378
21.374
21.379
21.377
21.375
21.375
21.374
21.377
21.388
21.394
21.392
21.390
21.387
21.385
21.382
21.379
21.380
21.381
21.380
21.381
21.379
21.375
21.375
21.371
21.368
21.365
21.363
21.362
21.360
21.358
21.363
21.360
21.358
21.357
21.354
21.354
21.351
21.349
21.354
21.351
21.349
21.346
21.344
21.341
21.337
21.335
21.333
21.330
21.326
21.324
21.322
21.333
21.330
21.331
21.328
21.325
21.324
21.322
21.319
21.318
21.319
21.317
21.322
21.320
21.317
21.313
21.319
21.317
21.318
21.319
21.316
21.317
21.317
21.318
21.317
21.331
21.328
21.324
21.321
21.327
21.326
21.324
21.321
21.317
21.314
21.312
21.314
21.319
21.317
21.316
21.318
21.318
21.315
21.315
21.313
21.313
21.312
21.309
21.315
21.320
21.316
21.322
21.321
21.318
21.318
21.316
21.317
21.313
21.311
21.308
21.305
21.302
21.305
21.302
21.299
21.299
21.296
21.293
21.290
21.291
21.288
21.284
21.286
21.282
21.279
21.279
21.288
21.284
21.283
21.280
21.279
21.282
21.280
21.283
21.284
21.284
21.281
21.278
21.276
21.279
21.278
21.275
21.273
21.272
21.271
21.273
21.279
21.276
21.276
21.276
21.273
21.270
21.267
21.263
21.260
21.260
21.261
21.258
21.256
21.253
21.250
21.256
21.254
21.253
21.252
21.250
21.250
21.248
21.245
21.242
21.254
21.250
21.247
21.246
21.247
21.243
21.240
21.237
21.234
21.234
21.238
21.237
21.241
21.238
21.235
21.231
21.228
21.229
21.227
21.224
21.221
21.218
21.217
21.214
21.211
21.208
21.205
21.203
21.200
21.197
21.196
21.193
21.210
21.207
21.203
21.205
21.206
21.209
21.208
21.209
21.206
21.211
21.208
21.206
21.209
21.207
21.203
21.200
21.197
21.210
21.207
21.207
21.204
21.203
21.200
21.197
21.194
21.197
21.206
21.209
21.210
21.208
21.209
21.207
21.205
21.201
21.205
21.202
21.200
21.201
21.200
21.202
21.201
21.197
21.197
21.195
21.193
21.190
21.199
21.196
21.194
21.192
21.193
21.190
21.187
21.185
21.185
21.184
21.185
21.183
21.195
21.193
21.190
21.192
21.190
21.191
21.194
21.191
21.188
21.186
21.189
21.186
21.184
21.184
21.182
21.179
21.182
21.179
21.176
21.174
21.171
21.172
21.169
21.169
21.168
21.166
21.165
21.161
21.158
21.156
21.159
21.158
21.157
21.159
21.159
21.161
21.159
21.155
21.152
21.150
21.148
21.145
21.146
21.147
21.145
21.144
21.144
21.142
21.138
21.138
21.135
21.132
21.130
21.144
21.140
21.146
21.149
21.147
21.143
21.155
21.151
21.148
21.146
21.148
21.145
21.144
21.143
21.142
21.139
21.141
21.141
21.138
21.135
21.135
21.132
21.137
21.135
21.142
21.140
21.140
21.139
21.140
21.154
21.152
21.150
21.147
21.143
21.144
21.142
21.139
21.137
21.136
21.145
21.150
21.149
21.158
21.158
21.155
21.158
21.159
21.165
21.162
21.159
21.165
21.162
21.160
21.157
21.163
21.165
21.179
21.178
21.176
21.178
21.175
21.187
21.184
21.194
21.194
21.191
21.192
21.196
21.204
21.203
21.202
21.198
21.198
21.195
21.193
21.204
21.201
21.198
21.196
21.196
21.195
21.195
21.195
21.195
21.192
21.193
21.193
21.194
21.200
21.199
21.198
21.197
21.195
21.195
21.194
21.191
21.191
21.188
21.189
21.190
21.195
21.192
21.190
21.188
21.185
21.189
21.186
21.185
21.183
21.181
21.180
21.178
21.182
21.184
21.181
21.180
21.181
21.184
21.181
21.184
21.193
21.193
21.190
21.191
21.189
21.192
21.189
21.192
21.189
21.190
21.192
21.205
21.203
21.201
21.198
21.210
21.206
21.204
21.202
21.209
21.206
21.203
21.201
21.200
21.202
21.202
21.206
21.209
21.206
21.209
21.206
21.203
21.201
21.205
21.207
21.209
21.206
21.203
21.200
21.197
21.194
21.199
21.195
21.193
21.190
21.187
21.185
21.189
21.188
21.190
21.187
21.186
21.194
21.197
21.194
21.192
21.191
21.192
21.210
21.215
21.217
21.218
21.229
21.241
21.238
21.241
21.238
21.235
21.232
21.235
21.233
21.237
21.234
21.233
21.230
21.230
21.227
21.224
21.221
21.220
21.228
21.232
21.229
21.229
21.230
21.227
21.224
21.232
21.229
21.235
21.235
21.232
21.236
21.253
21.250
21.247
21.249
21.246
21.243
21.239
21.247
21.246
21.243
21.240
21.238
21.235
21.241
21.240
21.239
21.236
21.240
21.240
21.244
21.241
21.245
21.244
21.245
21.242
21.245
21.250
21.252
21.250
21.257
21.271
21.270
21.270
21.271
21.283
21.282
21.283
21.291
21.288
21.285
21.282
21.281
21.292
21.294
21.293
21.291
21.289
21.286
21.296
21.293
21.293
21.290
21.289
21.286
21.283
21.279
21.276
21.278
21.278
21.275
21.277
21.274
21.279
21.279
21.283
21.283
21.281
21.278
21.274
21.273
21.274
21.272
21.268
21.265
21.275
21.272
21.268
21.280
21.289
21.287
21.289
21.294
21.296
21.293
21.290
21.295
21.292
21.302
21.302
21.307
21.307
21.305
21.302
21.299
21.309
21.306
21.305
21.302
21.303
21.303
21.300
21.297
21.298
21.295
21.295
21.302
21.301
21.298
21.294
21.292
21.293
21.292
21.302
21.299
21.302
21.302
21.299
21.301
21.301
21.299
21.296
21.293
21.297
21.300
21.301
21.299
21.299
21.296
21.301
21.298
21.303
21.307
21.312
21.309
21.308
21.308
21.306
21.305
21.303
21.302
21.299
21.298
21.295
21.292
21.289
21.287
21.291
21.288
21.286
21.293
21.295
21.314
21.313
21.310
21.315
21.317
21.314
21.312
21.309
21.305
21.302
21.310
21.309
21.306
21.306
21.305
21.310
21.311
21.310
21.307
21.319
21.317
21.332
21.334
21.333
21.330
21.327
21.331
21.328
21.327
21.330
21.327
21.324
21.322
21.326
21.323
21.324
21.333
21.332
21.336
21.334
21.331
21.328
21.325
21.322
21.330
21.327
21.324
21.321
21.320
21.321
21.318
21.316
21.315
21.314
21.313
21.310
21.327
21.329
21.338
21.337
21.341
21.342
21.340
21.338
21.353
21.352
21.349
21.350
21.348
21.345
21.347
21.346
21.344
21.344
21.341
21.341
21.340
21.339
21.337
21.342
21.346
21.343
21.342
21.341
21.355
21.352
21.349
21.350
21.347
21.345
21.351
21.353
21.360
21.358
21.358
21.357
21.366
21.367
21.366
21.367
21.365
21.370
21.375
21.372
21.370
21.373
21.370
21.368
21.368
21.366
21.368
21.370
21.377
21.375
21.372
21.368
21.370
21.378
21.382
21.379
21.378
21.376
21.376
21.374
21.373
21.373
21.370
21.367
21.365
21.363
21.360
21.357
21.354
21.351
21.349
21.352
21.359
21.357
21.355
21.354
21.354
21.354
21.351
21.349
21.350
21.350
21.347
21.344
21.347
21.364
21.361
21.359
21.362
21.359
21.356
21.353
21.364
21.367
21.366
21.367
21.365
21.363
21.364
21.361
21.361
21.358
21.355
21.357
21.356
21.355
21.356
21.354
21.351
21.350
21.350
21.351
21.348
21.345
21.343
21.341
21.338
21.335
21.334
21.339
21.341
21.338
21.337
21.336
21.333
21.334
21.332
21.339
21.352
21.349
21.346
21.346
21.343
21.341
21.338
21.337
21.334
21.333
21.335
21.342
21.339
21.339
21.351
21.359
21.357
21.358
21.359
21.356
21.355
21.352
21.361
21.358
21.360
21.357
21.354
21.351
21.353
21.350
21.349
21.346
21.349
21.347
21.344
21.341
21.340
21.343
21.342
21.343
21.341
21.343
21.340
21.337
21.339
21.337
21.335
21.335
21.332
21.331
21.328
21.333
21.330
21.330
21.327
21.324
21.328
21.331
21.328
21.325
21.323
21.324
21.323
21.321
21.328
21.326
21.326
21.329
21.326
21.323
21.320
21.323
21.320
21.317
21.320
21.319
21.326
21.331
21.328
21.325
21.322
21.323
21.321
21.322
21.324
21.328
21.328
21.344
21.341
21.338
21.336
21.333
21.341
21.338
21.336
21.333
21.331
21.328
21.329
21.327
21.324
21.321
21.320
21.318
21.315
21.321
21.318
21.315
21.315
21.321
21.320
21.319
21.316
21.313
21.312
21.309
21.308
21.305
21.308
21.309
21.313
21.312
21.321
21.322
21.321
21.323
21.321
21.319
21.322
21.319
21.317
21.314
21.311
21.308
21.305
21.303
21.301
21.299
21.296
21.295
21.293
21.290
21.287
21.296
21.293
21.290
21.288
21.293
21.290
21.288
21.286
21.290
21.291
21.288
21.287
21.284
21.283
21.289
21.291
21.301
21.299
21.299
21.301
21.299
21.298
21.316
21.314
21.311
21.318
21.328
21.326
21.333
21.336
21.333
21.340
21.347
21.348
21.345
21.346
21.345
21.342
21.349
21.346
21.344
21.341
21.341
21.338
21.337
21.334
21.347
21.344
21.341
21.340
21.342
21.345
21.343
21.343
21.340
21.340
21.337
21.336
21.337
21.339
21.343
21.341
21.342
21.339
21.337
21.339
21.336
21.333
21.331
21.329
21.327
21.324
21.322
21.321
21.319
21.319
21.321
21.318
21.319
21.317
21.320
21.318
21.317
21.317
21.318
21.318
21.320
21.319
21.316
21.317
21.318
21.318
21.315
21.312
21.310
21.321
21.321
21.320
21.320
21.317
21.314
21.312
21.309
21.307
21.305
21.305
21.303
21.302
21.300
21.309
21.306
21.304
21.303
21.309
21.306
21.306
21.312
21.310
21.308
21.305
21.304
21.302
21.299
21.298
21.295
21.293
21.294
21.294
21.293
21.293
21.291
21.302
21.302
21.300
21.300
21.302
21.304
21.301
21.303
21.303
21.301
21.313
21.311
21.310
21.308
21.306
21.304
21.303
21.303
21.303
21.310
21.322
21.325
21.323
21.325
21.322
21.322
21.319
21.316
21.314
21.311
21.309
21.306
21.304
21.303
21.301
21.298
21.302
21.307
21.304
21.305
21.302
21.303
21.306
21.312
21.312
21.317
21.319
21.317
21.316
21.314
21.311
21.308
21.307
21.305
21.309
21.307
21.309
21.317
21.321
21.321
21.319
21.320
21.317
21.315
21.312
21.328
21.329
21.330
21.327
21.324
21.321
21.322
21.322
21.320
21.327
21.329
21.326
21.324
21.322
21.321
21.322
21.321
21.319
21.317
21.314
21.312
21.319
21.320
21.318
21.317
21.315
21.315
21.312
21.320
21.317
21.315
21.322
21.330
21.329
21.327
21.325
21.322
21.322
21.323
21.322
21.319
21.324
21.321
21.319
21.316
21.321
21.321
21.320
21.320
21.327
21.324
21.327
21.328
21.331
21.333
21.331
21.329
21.329
21.333
21.330
21.331
21.330
21.327
21.325
21.335
21.337
21.335
21.333
21.333
21.337
21.337
21.334
21.332
21.331
21.329
21.326
21.323
21.320
21.318
21.332
21.330
21.333
21.331
21.332
21.330
21.328
21.332
21.333
21.334
21.333
21.330
21.328
21.326
21.324
21.326
21.324
21.321
21.320
21.319
21.324
21.321
21.318
21.316
21.314
21.317
21.317
21.317
21.318
21.316
21.317
21.317
21.314
21.312
21.311
21.308
21.309
21.311
21.310
21.313
21.313
21.310
21.307
21.304
21.303
21.304
21.307
21.307
21.307
21.305
21.306
21.304
21.303
21.301
21.309
21.307
21.304
21.302
21.299
21.297
21.302
21.310
21.307
21.311
21.311
21.308
21.307
21.305
21.304
21.304
21.304
21.306
21.303
21.301
21.309
21.310
21.307
21.306
21.313
21.312
21.311
21.308
21.307
21.307
21.308
21.305
21.303
21.300
21.298
21.297
21.297
21.296
21.294
21.293
21.291
21.296
21.298
21.303
21.300
21.305
21.308
21.306
21.305
21.307
21.304
21.303
21.300
21.299
21.296
21.297
21.294
21.294
21.293
21.292
21.290
21.292
21.293
21.295
21.294
21.302
21.310
21.310
21.313
21.310
21.307
21.307
21.304
21.301
21.310
21.314
21.313
21.310
21.310
21.312
21.310
21.317
21.314
21.312
21.313
21.315
21.312
21.315
21.320
21.317
21.322
21.320
21.319
21.323
21.325
21.327
21.326
21.330
21.332
21.331
21.328
21.327
21.327
21.324
21.331
21.328
21.332
21.333
21.331
21.331
21.336
21.341
21.343
21.346
21.346
21.343
21.341
21.339
21.339
21.338
21.336
21.333
21.330
21.328
21.335
21.333
21.332
21.329
21.327
21.324
21.322
21.320
21.319
21.323
21.323
21.324
21.321
21.325
21.322
21.322
21.329
21.328
21.335
21.332
21.333
21.331
21.328
21.329
21.333
21.332
21.331
21.330
21.328
21.326
21.323
21.322
21.325
21.330
21.329
21.326
21.328
21.326
21.323
21.329
21.326
21.326
21.326
21.323
21.322
21.320
21.317
21.317
21.315
21.327
21.325
21.328
21.327
21.332
21.336
21.334
21.331
21.330
21.327
21.328
21.330
21.337
21.334
21.337
21.337
21.341
21.341
21.342
21.346
21.345
21.355
21.356
21.353
21.351
21.352
21.349
21.346
21.344
21.348
21.349
21.348
21.347
21.350
21.347
21.350
21.349
21.350
21.348
21.348
21.348
21.345
21.343
21.342
21.342
21.339
21.340
21.338
21.335
21.333
21.330
21.327
21.330
21.333
21.339
21.337
21.337
21.335
21.339
21.344
21.343
21.347
21.345
21.342
21.342
21.339
21.340
21.340
21.337
21.335
21.335
21.336
21.334
21.331
21.329
21.328
21.328
21.325
21.333
21.346
21.344
21.343
21.344
21.341
21.348
21.345
21.345
21.345
21.344
21.355
21.353
21.354
21.360
21.359
21.357
21.357
21.355
21.353
21.353
21.350
21.348
21.345
21.343
21.350
21.348
21.346
21.346
21.344
21.341
21.338
21.343
21.341
21.342
21.340
21.337
21.343
21.341
21.342
21.343
21.343
21.345
21.351
21.350
21.347
21.345
21.343
21.341
21.338
21.338
21.346
21.344
21.342
21.340
21.338
21.338
21.336
21.334
21.332
21.329
21.327
21.327
21.324
21.326
21.323
21.321
21.318
21.317
21.314
21.319
21.317
21.314
21.320
21.318
21.319
21.321
21.321
21.318
21.317
21.315
21.317
21.315
21.313
21.321
21.318
21.323
21.320
21.320
21.318
21.317
21.319
21.320
21.317
21.319
21.316
21.314
21.311
21.312
21.315
21.334
21.334
21.336
21.336
21.337
21.334
21.331
21.334
21.333
21.331
21.328
21.327
21.324
21.325
21.330
21.327
21.325
21.323
21.326
21.326
21.323
21.321
21.318
21.316
21.314
21.313
21.312
21.319
21.317
21.316
21.319
21.317
21.315
21.323
21.326
21.333
21.332
21.332
21.331
21.328
21.328
21.326
21.332
21.330
21.327
21.328
21.326
21.326
21.324
21.322
21.319
21.317
21.315
21.314
21.313
21.311
21.312
21.314
21.313
21.310
21.308
21.309
21.306
21.303
21.306
21.304
21.308
21.310
21.309
21.321
21.323
21.321
21.322
21.323
21.320
21.318
21.322
21.320
21.317
21.315
21.313
21.316
21.316
21.318
21.318
21.317
21.317
21.315
21.316
21.317
21.314
21.314
21.312
21.313
21.311
21.309
21.306
21.304
21.302
21.305
21.308
21.306
21.318
21.316
21.317
21.315
21.319
21.316
21.315
21.327
21.326
21.325
21.325
21.327
21.330
21.328
21.330
21.329
21.327
21.330
21.331
21.331
21.330
21.327
21.327
21.332
21.346
21.343
21.342
21.341
21.339
21.338
21.339
21.336
21.334
21.333
21.330
21.330
21.330
21.346
21.346
21.343
21.341
21.339
21.337
21.340
21.338
21.335
21.334
21.333
21.332
21.329
21.330
21.331
21.329
21.329
21.329
21.327
21.325
21.324
21.321
21.318
21.317
21.321
21.319
21.320
21.318
21.315
21.325
21.324
21.321
21.327
21.325
21.322
21.327
21.328
21.326
21.323
21.322
21.320
21.318
21.315
21.317
21.319
21.317
21.316
21.317
21.317
21.315
21.312
21.310
21.314
21.312
21.309
21.309
21.307
21.308
21.307
21.317
21.315
21.317
21.319
21.316
21.314
21.312
21.314
21.315
21.312
21.312
21.311
21.309
21.310
21.308
21.308
21.308
21.311
21.317
21.317
21.318
21.316
21.313
21.315
21.320
21.323
21.322
21.324
21.327
21.327
21.330
21.329
21.328
21.327
21.333
21.335
21.333
21.332
21.331
21.328
21.326
21.329
21.328
21.325
21.323
21.323
21.322
21.320
21.317
21.318
21.317
21.318
21.318
21.323
21.324
21.323
21.320
21.320
21.324
21.321
21.319
21.320
21.319
21.328
21.326
21.326
21.329
21.328
21.331
21.329
21.329
21.328
21.326
21.332
21.330
21.341
21.342
21.340
21.338
21.336
21.335
21.338
21.336
21.337
21.336
21.337
21.335
21.332
21.336
21.334
21.331
21.329
21.326
21.325
21.323
21.320
21.318
21.316
21.323
21.327
21.324
21.322
21.320
21.318
21.320
21.321
21.318
21.316
21.317
21.320
21.317
21.318
21.318
21.319
21.319
21.317
21.314
21.316
21.319
21.317
21.315
21.313
21.311
21.309
21.308
21.306
21.304
21.302
21.305
21.302
21.302
21.304
21.310
21.308
21.306
21.308
21.317
21.314
21.314
21.312
21.312
21.309
21.318
21.317
21.316
21.313
21.328
21.326
21.324
21.333
21.331
21.331
21.330
21.333
21.337
21.334
21.336
21.335
21.340
21.340
21.338
21.352
21.358
21.358
21.366
21.364
21.364
21.364
21.362
21.359
21.362
21.360
21.358
21.356
21.355
21.359
21.362
21.360
21.357
21.360
21.358
21.356
21.354
21.355
21.357
21.358
21.356
21.354
21.351
21.352
21.357
21.357
21.357
21.358
21.357
21.355
21.353
21.351
21.350
21.363
21.360
21.366
21.365
21.377
21.376
21.374
21.372
21.371
21.379
21.377
21.379
21.378
21.377
21.381
21.379
21.378
21.376
21.377
21.378
21.376
21.374
21.371
21.369
21.367
21.364
21.377
21.374
21.373
21.370
21.368
21.365
21.363
21.364
21.365
21.365
21.366
21.370
21.367
21.366
21.368
21.365
21.363
21.361
21.362
21.361
21.358
21.356
21.353
21.351
21.349
21.346
21.344
21.344
21.342
21.342
21.340
21.340
21.337
21.339
21.341
21.339
21.339
21.338
21.337
21.335
21.333
21.338
21.339
21.338
21.335
21.348
21.349
21.347
21.356
21.354
21.352
21.355
21.354
21.351
21.351
21.353
21.350
21.349
21.350
21.347
21.347
21.344
21.343
21.342
21.340
21.339
21.340
21.339
21.339
21.338
21.336
21.339
21.339
21.341
21.342
21.340
21.337
21.343
21.346
21.355
21.361
21.359
21.356
21.354
21.352
21.354
21.351
21.349
21.348
21.346
21.343
21.357
21.358
21.356
21.354
21.351
21.349
21.351
21.352
21.354
21.352
21.350
21.348
21.350
21.349
21.346
21.346
21.346
21.343
21.341
21.338
21.336
21.335
21.333
21.337
21.335
21.336
21.333
21.335
21.336
21.347
21.349
21.347
21.347
21.346
21.346
21.344
21.342
21.340
21.338
21.342
21.343
21.343
21.344
21.342
21.339
21.339
21.344
21.342
21.340
21.350
21.349
21.346
21.344
21.345
21.349
21.346
21.344
21.348
21.348
21.346
21.343
21.341
21.339
21.343
21.341
21.342
21.340
21.340
21.338
21.337
21.339
21.336
21.340
21.341
21.343
21.343
21.342
21.341
21.339
21.337
21.335
21.339
21.336
21.334
21.344
21.342
21.343
21.342
21.342
21.342
21.340
21.337
21.336
21.335
21.337
21.336
21.337
21.344
21.342
21.340
21.338
21.340
21.338
21.336
21.334
21.337
21.338
21.347
21.356
21.354
21.352
21.350
21.353
21.351
21.349
21.355
21.352
21.350
21.348
21.347
21.349
21.347
21.345
21.351
21.353
21.353
21.350
21.349
21.357
21.355
21.353
21.353
21.354
21.357
21.355
21.352
21.350
21.352
21.354
21.351
21.349
21.347
21.345
21.344
21.342
21.345
21.345
21.351
21.351
21.349
21.347
21.354
21.353
21.351
21.349
21.347
21.351
21.353
21.351
21.348
21.347
21.345
21.344
21.342
21.344
21.341
21.341
21.342
21.347
21.346
21.344
21.344
21.341
21.350
21.348
21.350
21.350
21.351
21.349
21.352
21.354
21.360
21.359
21.356
21.354
21.352
21.352
21.355
21.354
21.351
21.350
21.348
21.345
21.344
21.341
21.340
21.348
21.353
21.350
21.353
21.359
21.357
21.355
21.356
21.358
21.357
21.354
21.353
21.351
21.349
21.348
21.345
21.355
21.358
21.360
21.363
21.362
21.363
21.366
21.372
21.371
21.369
21.368
21.369
21.367
21.365
21.368
21.368
21.365
21.369
21.367
21.365
21.363
21.368
21.367
21.366
21.363
21.361
21.360
21.357
21.357
21.355
21.359
21.357
21.355
21.355
21.356
21.357
21.355
21.356
21.356
21.357
21.358
21.357
21.355
21.352
21.356
21.365
21.364
21.367
21.387
21.385
21.388
21.386
21.383
21.390
21.388
21.387
21.385
21.383
21.382
21.380
21.377
21.375
21.375
21.374
21.372
21.382
21.382
21.399
21.404
21.402
21.399
21.397
21.395
21.393
21.392
21.390
21.387
21.389
21.386
21.384
21.389
21.386
21.385
21.384
21.383
21.384
21.382
21.382
21.384
21.382
21.381
21.379
21.384
21.384
21.386
21.384
21.384
21.383
21.381
21.379
21.376
21.374
21.372
21.370
21.368
21.366
21.365
21.363
21.361
21.360
21.368
21.365
21.363
21.361
21.358
21.356
21.357
21.355
21.356
21.353
21.352
21.352
21.350
21.353
21.351
21.352
21.352
21.351
21.353
21.351
21.350
21.348
21.355
21.359
21.357
21.357
21.362
21.363
21.361
21.360
21.359
21.360
21.358
21.361
21.359
21.357
21.359
21.361
21.360
21.362
21.369
21.369
21.368
21.366
21.366
21.364
21.362
21.365
21.365
21.363
21.366
21.366
21.363
21.363
21.362
21.369
21.372
21.371
21.374
21.376
21.380
21.378
21.376
21.375
21.381
21.382
21.380
21.377
21.381
21.382
21.383
21.380
21.378
21.376
21.374
21.376
21.374
21.372
21.378
21.387
21.386
21.383
21.382
21.380
21.380
21.380
21.377
21.376
21.374
21.375
21.373
21.371
21.380
21.379
21.377
21.387
21.387
21.385
21.385
21.383
21.384
21.381
21.381
21.385
21.383
21.381
21.388
21.390
21.390
21.391
21.389
21.389
21.389
21.387
21.386
21.384
21.382
21.380
21.385
21.383
21.388
21.387
21.386
21.386
21.390
21.389
21.390
21.395
21.396
21.395
21.400
21.400
21.398
21.398
21.395
21.394
21.394
21.392
21.390
21.388
21.388
21.387
21.387
21.384
21.384
21.384
21.389
21.392
21.391
21.391
21.389
21.386
21.384
21.382
21.384
21.383
21.382
21.382
21.381
21.379
21.377
21.376
21.379
21.380
21.377
21.375
21.374
21.373
21.372
21.370
21.374
21.375
21.373
21.376
21.374
21.374
21.373
21.371
21.370
21.370
21.369
21.369
21.367
21.366
21.364
21.362
21.359
21.360
21.358
21.358
21.357
21.355
21.356
21.355
21.353
21.351
21.353
21.350
21.350
21.348
21.359
21.357
21.362
21.363
21.360
21.362
21.361
21.359
21.360
21.360
21.358
21.357
21.355
21.354
21.358
21.357
21.359
21.357
21.356
21.355
21.358
21.359
21.357
21.355
21.353
21.353
21.351
21.350
21.348
21.345
21.343
21.353
21.352
21.361
21.359
21.357
21.354
21.355
21.353
21.358
21.357
21.357
21.354
21.352
21.350
21.349
21.349
21.347
21.345
21.342
21.340
21.339
21.340
21.341
21.339
21.337
21.334
21.332
21.330
21.329
21.327
21.340
21.338
21.339
21.340
21.346
21.344
21.344
21.343
21.341
21.344
21.343
21.344
21.348
21.348
21.348
21.349
21.347
21.347
21.345
21.343
21.342
21.341
21.347
21.348
21.345
21.345
21.342
21.342
21.340
21.337
21.335
21.335
21.333
21.332
21.332
21.333
21.332
21.333
21.336
21.336
21.343
21.340
21.338
21.338
21.335
21.333
21.331
21.329
21.330
21.329
21.327
21.328
21.326
21.324
21.322
21.323
21.321
21.320
21.317
21.319
21.317
21.316
21.314
21.313
21.314
21.316
21.321
21.320
21.317
21.319
21.318
21.315
21.316
21.314
21.315
21.314
21.319
21.320
21.323
21.321
21.318
21.316
21.314
21.312
21.310
21.314
21.312
21.317
21.314
21.319
21.316
21.322
21.319
21.323
21.322
21.320
21.318
21.318
21.316
21.314
21.314
21.313
21.316
21.318
21.327
21.329
21.327
21.325
21.324
21.322
21.320
21.318
21.316
21.314
21.314
21.315
21.317
21.316
21.314
21.315
21.315
21.313
21.312
21.312
21.321
21.320
21.320
21.319
21.317
21.318
21.319
21.320
21.328
21.326
21.326
21.325
21.325
21.329
21.327
21.327
21.329
21.332
21.330
21.327
21.329
21.330
21.327
21.338
21.336
21.336
21.337
21.337
21.339
21.338
21.337
21.335
21.332
21.330
21.329
21.333
21.333
21.331
21.329
21.328
21.327
21.325
21.323
21.321
21.319
21.320
21.319
21.318
21.315
21.314
21.313
21.310
21.309
21.308
21.306
21.305
21.312
21.310
21.308
21.309
21.310
21.308
21.306
21.307
21.305
21.303
21.305
21.304
21.302
21.300
21.307
21.306
21.304
21.303
21.301
21.299
21.296
21.298
21.296
21.294
21.292
21.293
21.290
21.289
21.296
21.309
21.307
21.306
21.305
21.303
21.303
21.302
21.301
21.298
21.299
21.297
21.295
21.299
21.297
21.295
21.293
21.292
21.294
21.293
21.299
21.318
21.318
21.318
21.315
21.319
21.318
21.315
21.316
21.315
21.317
21.315
21.319
21.326
21.324
21.333
21.331
21.330
21.328
21.329
21.329
21.327
21.326
21.333
21.331
21.329
21.327
21.325
21.332
21.337
21.336
21.334
21.333
21.332
21.334
21.332
21.330
21.328
21.328
21.326
21.326
21.324
21.324
21.322
21.320
21.317
21.323
21.331
21.329
21.329
21.328
21.329
21.330
21.329
21.329
21.326
21.324
21.325
21.331
21.334
21.332
21.329
21.327
21.326
21.324
21.322
21.321
21.321
21.319
21.317
21.314
21.312
21.315
21.317
21.318
21.328
21.326
21.325
21.334
21.335
21.333
21.335
21.333
21.337
21.334
21.332
21.330
21.335
21.333
21.334
21.332
21.332
21.332
21.331
21.329
21.327
21.324
21.324
21.322
21.320
21.318
21.316
21.315
21.319
21.318
21.318
21.317
21.314
21.312
21.310
21.309
21.314
21.312
21.310
21.312
21.310
21.312
21.310
21.308
21.305
21.303
21.310
21.308
21.308
21.313
21.310
21.309
21.309
21.307
21.306
21.304
21.302
21.301
21.299
21.297
21.295
21.293
21.298
21.297
21.301
21.303
21.301
21.299
21.298
21.301
21.303
21.305
21.302
21.300
21.298
21.296
21.294
21.297
21.296
21.294
21.297
21.295
21.294
21.293
21.296
21.294
21.292
21.292
21.289
21.288
21.289
21.299
21.301
21.307
21.310
21.308
21.306
21.303
21.301
21.300
21.299
21.301
21.299
21.297
21.297
21.295
21.293
21.292
21.290
21.292
21.290
21.288
21.287
21.285
21.284
21.283
21.283
21.284
21.283
21.281
21.279
21.277
21.278
21.278
21.280
21.280
21.282
21.282
21.283
21.283
21.283
21.284
21.283
21.290
21.289
21.288
21.286
21.285
21.283
21.281
21.284
21.285
21.283
21.283
21.281
21.281
21.279
21.282
21.282
21.281
21.280
21.278
21.282
21.280
21.280
21.278
21.279
21.280
21.279
21.286
21.299
21.299
21.297
21.294
21.292
21.293
21.290
21.289
21.290
21.297
21.296
21.299
21.306
21.304
21.302
21.300
21.298
21.301
21.299
21.297
21.295
21.295
21.293
21.291
21.289
21.286
21.284
21.282
21.280
21.278
21.276
21.278
21.276
21.276
21.280
21.280
21.280
21.279
21.277
21.275
21.279
21.282
21.285
21.282
21.281
21.278
21.279
21.284
21.284
21.282
21.281
21.279
21.277
21.275
21.273
21.277
21.277
21.275
21.274
21.272
21.270
21.269
21.267
21.270
21.267
21.265
21.263
21.264
21.267
21.270
21.276
21.276
21.279
21.278
21.276
21.275
21.273
21.271
21.269
21.269
21.266
21.265
21.263
21.261
21.261
21.259
21.260
21.260
21.258
21.262
21.261
21.260
21.262
21.262
21.267
21.266
21.264
21.262
21.265
21.265
21.262
21.260
21.260
21.261
21.258
21.257
21.257
21.255
21.260
21.258
21.265
21.268
21.266
21.265
21.263
21.264
21.264
21.263
21.267
21.267
21.267
21.265
21.272
21.270
21.269
21.271
21.276
21.274
21.271
21.273
21.271
21.272
21.274
21.275
21.274
21.273
21.273
21.271
21.271
21.269
21.271
21.272
21.271
21.271
21.268
21.267
21.264
21.264
21.265
21.269
21.276
21.277
21.276
21.279
21.277
21.277
21.277
21.277
21.275
21.273
21.273
21.272
21.272
21.270
21.267
21.266
21.269
21.267
21.268
21.268
21.266
21.264
21.262
21.260
21.263
21.263
21.263
21.262
21.264
21.264
21.263
21.261
21.261
21.259
21.257
21.261
21.259
21.258
21.258
21.256
21.254
21.252
21.257
21.258
21.256
21.259
21.257
21.255
21.253
21.253
21.251
21.248
21.251
21.249
21.252
21.253
21.251
21.252
21.250
21.248
21.246
21.246
21.249
21.248
21.247
21.248
21.246
21.244
21.245
21.245
21.254
21.254
21.254
21.259
21.259
21.257
21.255
21.258
21.256
21.256
21.256
21.254
21.252
21.252
21.250
21.248
21.246
21.244
21.243
21.241
21.239
21.243
21.243
21.244
21.249
21.249
21.248
21.251
21.250
21.248
21.247
21.245
21.247
21.247
21.246
21.244
21.242
21.241
21.239
21.237
21.235
21.240
21.238
21.236
21.238
21.238
21.236
21.234
21.232
21.232
21.230
21.227
21.225
21.223
21.222
21.220
21.218
21.216
21.215
21.215
21.213
21.213
21.213
21.212
21.210
21.210
21.208
21.206
21.204
21.202
21.200
21.198
21.199
21.198
21.199
21.197
21.195
21.193
21.202
21.200
21.198
21.196
21.196
21.195
21.195
21.193
21.190
21.195
21.199
21.196
21.199
21.200
21.198
21.200
21.201
21.207
21.213
21.212
21.211
21.210
21.212
21.210
21.209
21.207
21.207
21.210
21.210
21.209
21.208
21.216
21.216
21.215
21.215
21.218
21.216
21.214
21.216
21.217
21.217
21.214
21.213
21.212
21.216
21.216
21.215
21.213
21.214
21.214
21.212
21.210
21.209
21.208
21.206
21.204
21.202
21.200
21.198
21.196
21.196
21.196
21.194
21.200
21.201
21.199
21.198
21.196
21.199
21.201
21.199
21.202
21.203
21.202
21.200
21.199
21.200
21.205
21.204
21.205
21.205
21.206
21.204
21.205
21.203
21.202
21.200
21.198
21.198
21.198
21.198
21.204
21.202
21.202
21.202
21.201
21.200
21.199
21.204
21.202
21.204
21.206
21.204
21.207
21.205
21.203
21.201
21.200
21.197
21.202
21.202
21.201
21.201
21.199
21.200
21.199
21.197
21.194
21.193
21.191
21.191
21.195
21.193
21.191
21.191
21.194
21.191
21.191
21.191
21.191
21.190
21.188
21.185
21.187
21.185
21.194
21.194
21.193
21.193
21.191
21.190
21.196
21.194
21.192
21.191
21.194
21.194
21.194
21.199
21.202
21.200
21.201
21.201
21.199
21.197
21.196
21.196
21.198
21.198
21.197
21.195
21.196
21.194
21.192
21.191
21.189
21.187
21.186
21.184
21.191
21.191
21.192
21.194
21.193
21.193
21.192
21.192
21.191
21.191
21.188
21.186
21.190
21.190
21.193
21.194
21.192
21.190
21.190
21.188
21.190
21.196
21.199
21.197
21.197
21.199
21.197
21.196
21.194
21.193
21.191
21.189
21.189
21.187
21.188
21.198
21.196
21.196
21.194
21.193
21.192
21.195
21.192
21.192
21.190
21.189
21.187
21.185
21.182
21.184
21.182
21.181
21.182
21.182
21.181
21.179
21.178
21.180
21.180
21.178
21.176
21.178
21.180
21.177


==> Data/MCS2.txt <==
y1
14.771
11.365
7.576
15.913
17.993
15.684
21.442
23.632
23.958
27.286
33.272
39.744
43.709
40.596
38.014
35.638
36.030
42.280
42.498
40.741
38.978
37.420
35.793
36.575
35.534
34.564
33.713
33.402
32.907
32.613
31.561
31.209
30.686
29.784
29.084
28.443
27.771
27.040
28.399
27.697
27.146
28.105
28.230
27.985
28.076
27.466
27.932
27.443
26.980
26.441
26.370
26.476
26.410
26.031
25.558
25.119
24.679
24.294
24.923
25.153
25.450
25.530
25.253
26.166
25.767
25.377
25.349
25.523
25.203
24.918
24.792
24.591
24.440
24.109
25.473
25.406
25.144
24.889
24.718
24.919
24.612
24.804
24.505
24.632
24.342
24.125
23.859
23.595
23.332
23.161
23.191
23.174
22.925
23.096
23.221
23.453
23.211
22.974
22.754
22.530
22.771
22.795
22.732
22.720
22.610
22.488
22.299
22.116
21.913
21.714
21.554
21.808
21.632
21.465
21.414
21.426
21.276
21.721
21.623
21.746
21.646
21.599
21.423
21.250
21.135
21.053
21.040
21.074
21.055
21.457
21.293
21.140
20.997
20.959
21.020
20.956
21.474
21.318
21.409
21.314
21.508
21.467
21.820
21.669
21.727
21.657
21.516
21.371
21.895
22.034
21.905
21.785
21.667
21.725
21.798
21.686
21.912
22.011
21.893
21.789
22.048
22.017
21.887
21.881
21.752
21.762
21.715
21.766
21.815
21.828
21.709
21.636
21.829
21.704
21.708
21.620
21.925
21.833
21.711
21.590
21.471
21.448
21.335
21.260
21.162
21.538
21.746
21.631
21.612
21.519
21.406
21.295
21.320
21.212
21.246
21.261
21.199
21.268
21.170
21.196
21.104
21.054
20.950
21.089
20.995
21.256
21.250
21.251
21.149
21.048
20.948
20.850
21.085
21.005
20.928
20.937
20.991
20.915
21.132
21.040
21.026
21.034
20.984
20.890
20.814
20.722
20.631
20.734
20.735
20.663
20.587
20.504
20.444
20.799
20.716
20.628
20.543
20.479
20.393
20.377
20.470
20.393
20.328
20.378
20.303
20.221
20.142
20.317
20.235
20.154
20.075
19.995
19.985
19.971
19.893
19.872
19.795
19.741
19.665
19.610
19.572
19.497
19.434
19.361
19.333
19.390
19.548
19.475
19.416
19.469
19.397
19.325
19.524
19.470
19.424
19.372
19.312
19.248
19.243
19.174
19.106
19.120
19.060
18.998
18.967
18.995
19.096
19.049
18.990
18.954
18.912
18.858
18.798
18.798
18.734
18.875
18.904
19.154
19.138
19.074
19.023
18.965
19.133
19.167
19.142
19.093
19.034
19.012
19.093
19.036
19.537
19.726
19.665
19.602
19.547
19.598
19.537
19.498
19.548
19.487
19.522
19.540
19.499
19.662
19.607
19.555
19.495
19.490
19.435
19.381
19.369
19.324
19.266
19.220
19.265
19.216
19.314
19.290
19.259
19.270
19.213
19.235
19.179
19.123
19.164
19.252
19.243
19.218
19.171
19.246
19.193
19.143
19.185
19.139
19.098
19.213
19.197
19.162
19.182
19.156
19.275
19.386
19.578
19.561
19.507
19.454
19.402
19.387
19.534
19.604
19.568
19.520
19.468
19.416
19.525
19.479
19.454
19.416
19.393
19.513
19.497
19.452
19.498
19.447
19.397
19.402
19.374
19.382
19.363
19.367
19.349
19.439
19.390
19.433
19.445
19.398
19.353
19.396
19.348
19.364
19.317
19.276
19.255
19.212
19.165
19.129
19.175
19.128
19.101
19.055
19.009
18.975
18.932
18.892
18.894
18.865
18.831
18.800
18.756
18.828
18.850
18.958
18.914
19.045
19.131
19.220
19.329
19.298
19.292
19.254
19.223
19.205
19.160
19.204
19.324
19.345
19.467
19.469
19.426
19.382
19.364
19.348
19.304
19.261
19.218
19.253
19.210
19.184
19.162
19.137
19.094
19.120
19.164
19.299
19.315
19.277
19.260
19.280
19.266
19.227
19.198
19.183
19.212
19.171
19.134
19.093
19.053
19.013
19.137
19.110
19.075
19.122
19.082
19.047
19.007
18.974
18.981
19.022
18.983
18.951
18.922
18.895
18.956
18.923
18.907
18.929
18.907
18.932
18.895
18.856
18.851
18.880
18.939
18.928
18.891
18.860
18.911
18.905
18.915
18.912
18.985
18.947
18.924
18.903
18.884
18.855
18.818
18.785
18.831
18.809
18.834
18.797
18.762
18.752
18.732
18.695
18.659
18.623
18.605
18.587
18.570
18.534
18.499
18.476
18.451
18.545
18.510
18.475
18.441
18.406
18.446
18.460
18.495
18.465
18.434
18.406
18.531
18.505
18.470
18.436
18.411
18.445
18.420
18.388
18.480
18.507
18.480
18.460
18.426
18.405
18.372
18.339
18.323
18.378
18.375
18.362
18.329
18.296
18.297
18.299
18.279
18.322
18.344
18.349
18.316
18.284
18.254
18.242
18.226
18.207
18.183
18.151
18.134
18.104
18.073
18.041
18.035
18.009
18.007
17.976
17.953
17.922
17.891
17.863
17.886
17.928
17.898
17.868
17.850
17.834
17.863
17.844
17.843
17.817
17.795
17.802
17.884
17.863
17.839
17.834
17.839
17.814
17.784
17.759
17.733
17.773
17.744
17.917
17.900
17.877
17.882
17.855
17.836
17.814
17.786
17.797
17.768
17.801
17.773
17.745
17.747
17.758
17.736
17.708
17.692
17.665
17.658
17.631
17.619
17.591
17.571
17.554
17.526
17.533
17.521
17.493
17.468
17.441
17.476
17.453
17.435
17.510
17.537
17.514
17.526
17.526
17.502
17.507
17.594
17.567
17.573
17.547
17.534
17.514
17.487
17.461
17.440
17.457
17.431
17.415
17.388
17.364
17.372
17.432
17.450
17.427
17.475
17.510
17.486
17.472
17.448
17.426
17.402
17.460
17.438
17.436
17.600
17.579
17.568
17.619
17.687
17.746
17.779
17.815
17.791
17.772
17.753
17.755
17.730
17.732
17.706
17.685
17.660
17.635
17.651
17.632
17.616
17.606
17.641
17.616
17.606
17.623
17.679
17.663
17.658
17.642
17.622
17.625
17.667
17.782
17.758
17.750
17.725
17.700
17.696
17.714
17.752
17.739
17.725
17.700
17.690
17.676
17.719
17.706
17.692
17.668
17.648
17.650
17.630
17.606
17.582
17.563
17.591
17.582
17.571
17.564
17.547
17.581
17.562
17.546
17.594
17.632
17.608
17.584
17.575
17.576
17.559
17.537
17.514
17.606
17.603
17.649
17.628
17.782
17.771
17.763
17.746
17.823
17.804
17.786
17.763
17.739
17.717
17.758
17.738
17.715
17.693
17.670
17.662
17.677
17.659
17.642
17.620
17.603
17.583
17.561
17.561
17.585
17.625
17.603
17.618
17.734
17.712
17.690
17.699
17.681
17.661
17.713
17.728
17.710
17.688
17.678
17.664
17.643
17.620
17.609
17.593
17.694
17.694
17.714
17.692
17.670
17.648
17.653
17.676
17.712
17.698
17.691
17.708
17.686
17.665
17.666
17.657
17.644
17.622
17.616
17.598
17.576
17.589
17.567
17.574
17.553
17.532
17.521
17.502
17.503
17.482
17.462
17.443
17.497
17.484
17.502
17.543
17.523
17.515
17.494
17.473
17.501
17.483
17.464
17.459
17.438
17.440
17.430
17.510
17.489
17.543
17.540
17.533
17.525
17.510
17.490
17.472
17.452
17.502
17.483
17.470
17.464
17.456
17.435
17.452
17.465
17.500
17.490
17.486
17.486
17.483
17.484
17.464
17.455
17.435
17.433
17.413
17.471
17.496
17.477
17.457
17.439
17.442
17.452
17.433
17.414
17.397
17.404
17.418
17.398
17.397
17.397
17.377
17.371
17.357
17.338
17.506
17.488
17.488
17.470
17.483
17.464
17.464
17.494
17.475
17.492
17.481
17.474
17.560
17.541
17.557
17.541
17.522
17.558
17.546
17.528
17.509
17.490
17.501
17.482
17.463
17.461
17.446
17.427
17.421
17.408
17.484
17.493
17.521
17.510
17.517
17.592
17.600
17.620
17.606
17.587
17.568
17.578
17.565
17.608
17.592
17.645
17.626
17.618
17.659
17.648
17.653
17.635
17.616
17.603
17.595
17.618
17.652
17.633
17.668
17.650
17.647
17.663
17.690
17.683
17.665
17.666
17.659
17.643
17.630
17.636
17.627
17.609
17.677
17.659
17.736
17.733
17.715
17.736
17.762
17.851
17.850
17.848
17.835
17.819
17.851
17.843
17.827
17.809
17.795
17.777
17.764
17.759
17.755
17.742
17.724
17.713
17.799
17.785
17.777
17.760
17.769
17.783
17.766
17.760
17.743
17.725
17.733
17.754
17.741
17.729
17.739
17.724
17.707
17.782
17.783
17.771
17.782
17.799
17.792
17.800
17.795
17.847
17.841
17.824
17.844
17.891
17.880
17.904
17.886
17.874
17.857
17.871
17.861
17.863
17.846
17.839
17.829
17.873
17.864
17.847
17.830
17.812
17.836
17.820
17.811
17.809
17.799
17.782
17.765
17.777
17.760
17.743
17.744
17.727
17.757
17.740
17.766
17.750
17.755
17.741
17.725
17.708
17.715
17.738
17.733
17.740
17.733
17.735
17.734
17.731
17.752
17.766
17.749
17.733
17.716
17.755
17.756
17.758
17.790
17.851
17.853
17.837
17.850
17.838
17.822
17.805
17.859
17.843
17.863
17.855
17.866
17.849
17.833
17.820
17.804
17.787
17.805
17.791
17.775
17.759
17.786
17.777
17.761
17.775
17.759
17.751
17.737
17.746
17.752
17.736
17.726
17.755
17.764
17.763
17.757
17.747
17.731
17.723
17.774
17.762
17.746
17.749
17.755
17.745
17.752
17.789
17.773
17.834
17.852
17.839
17.867
17.865
17.849
17.855
17.841
17.831
17.879
17.864
17.848
17.832
17.817
17.822
17.806
17.791
17.786
17.796
17.781
17.777
17.761
17.765
17.776
17.761
17.769
17.780
17.809
17.807
17.791
17.779
17.764
17.748
17.740
17.731
17.716
17.707
17.703
17.688
17.676
17.687
17.703
17.726
17.718
17.735
17.720
17.719
17.753
17.786
17.793
17.801
17.786
17.771
17.760
17.750
17.739
17.783
17.768
17.753
17.742
17.738
17.747
17.732
17.721
17.706
17.701
17.686
17.672
17.657
17.642
17.630
17.616
17.620
17.605
17.595
17.582
17.567
17.577
17.562
17.568
17.553
17.573
17.558
17.545
17.589
17.584
17.598
17.615
17.601
17.605
17.665
17.668
17.657
17.643
17.646
17.635
17.629
17.617
17.602
17.617
17.604
17.598
17.614
17.603
17.623
17.624
17.615
17.607
17.598
17.583
17.570
17.691
17.686
17.697
17.685
17.671
17.657
17.643
17.639
17.671
17.714
17.700
17.691
17.715
17.700
17.686
17.679
17.667
17.670
17.663
17.649
17.643
17.629
17.629
17.643
17.629
17.639
17.636
17.668
17.663
17.650
17.636
17.625
17.611
17.604
17.591
17.619
17.610
17.610
17.613
17.599
17.585
17.581
17.585
17.592
17.604
17.606
17.595
17.582
17.569
17.555
17.569
17.555
17.542
17.545
17.599
17.599
17.600
17.590
17.576
17.563
17.633
17.637
17.623
17.619
17.626
17.612
17.607
17.595
17.590
17.583
17.602
17.598
17.604
17.601
17.634
17.621
17.607
17.612
17.599
17.603
17.608
17.596
17.608
17.608
17.604
17.591
17.597
17.584
17.589
17.583
17.578
17.569
17.556
17.560
17.567
17.585
17.577
17.565
17.551
17.538
17.525
17.512
17.499
17.493
17.482
17.469
17.457
17.444
17.439
17.427
17.416
17.442
17.461
17.470
17.457
17.450
17.437
17.430
17.451
17.526
17.537
17.544
17.575
17.562
17.558
17.583
17.574
17.564
17.552
17.540
17.531
17.518
17.522
17.530
17.520
17.551
17.538
17.528
17.517
17.505
17.492
17.509
17.506
17.496
17.504
17.518
17.507
17.496
17.483
17.479
17.467
17.454
17.443
17.440
17.429
17.416
17.404
17.392
17.413
17.439
17.427
17.417
17.410
17.413
17.411
17.404
17.392
17.405
17.408
17.402
17.390
17.378
17.366
17.400
17.440
17.435
17.422
17.410
17.401
17.416
17.426
17.428
17.416
17.406
17.395
17.405
17.404
17.404
17.393
17.390
17.418
17.406
17.396
17.441
17.479
17.492
17.517
17.505
17.493
17.486
17.474
17.464
17.457
17.445
17.499
17.493
17.495
17.497
17.485
17.478
17.466
17.469
17.459
17.448
17.437
17.425
17.446
17.479
17.477
17.477
17.504
17.494
17.493
17.481
17.489
17.487
17.484
17.477
17.469
17.461
17.464
17.452
17.443
17.456
17.450
17.456
17.456
17.456
17.472
17.474
17.465
17.462
17.494
17.503
17.570
17.559
17.548
17.547
17.537
17.526
17.536
17.579
17.568
17.557
17.557
17.548
17.565
17.553
17.554
17.562
17.573
17.563
17.552
17.541
17.529
17.558
17.550
17.541
17.551
17.540
17.533
17.592
17.582
17.571
17.584
17.573
17.563
17.552
17.565
17.555
17.544
17.539
17.553
17.544
17.579
17.568
17.558
17.565
17.558
17.546
17.539
17.597
17.622
17.610
17.599
17.587
17.585
17.580
17.570
17.560
17.549
17.542
17.537
17.527
17.517
17.505
17.502
17.503
17.538
17.527
17.516
17.506
17.495
17.504
17.517
17.505
17.510
17.502
17.516
17.505
17.503
17.509
17.517
17.506
17.496
17.485
17.500
17.528
17.553
17.561
17.551
17.545
17.537
17.546
17.535
17.529
17.519
17.513
17.515
17.512
17.512
17.504
17.497
17.489
17.504
17.512
17.502
17.520
17.520
17.509
17.534
17.526
17.515
17.507
17.506
17.512
17.507
17.496
17.492
17.483
17.477
17.475
17.476
17.466
17.465
17.457
17.475
17.464
17.470
17.499
17.489
17.485
17.474
17.463
17.483
17.472
17.495
17.484
17.473
17.463
17.501
17.491
17.481
17.501
17.513
17.512
17.506
17.501
17.498
17.487
17.476
17.472
17.481
17.479
17.469
17.458
17.476
17.465
17.461
17.452
17.442
17.432
17.429
17.425
17.418
17.410
17.402
17.392
17.382
17.385
17.376
17.365
17.380
17.369
17.360
17.356
17.365
17.355
17.348
17.353
17.346
17.357
17.358
17.384
17.387
17.376
17.366
17.356
17.364
17.363
17.384
17.374
17.427
17.423
17.442
17.434
17.426
17.416
17.422
17.417
17.407
17.396
17.397
17.386
17.391
17.399
17.396
17.425
17.420
17.409
17.400
17.397
17.388
17.382
17.372
17.370
17.367
17.405
17.405
17.401
17.392
17.386
17.380
17.385
17.376
17.368
17.357
17.349
17.339
17.336
17.328
17.356
17.348
17.340
17.330
17.330
17.323
17.315
17.306
17.296
17.331
17.322
17.323
17.317
17.309
17.314
17.311
17.302
17.334
17.324
17.318
17.308
17.299
17.301
17.304
17.294
17.303
17.293
17.284
17.277
17.267
17.259
17.251
17.296
17.286
17.276
17.287
17.278
17.268
17.258
17.251
17.245
17.235
17.253
17.272
17.267
17.260
17.250
17.241
17.251
17.257
17.252
17.242
17.233
17.263
17.253
17.243
17.238
17.228
17.219
17.209
17.204
17.196
17.202
17.194
17.184
17.248
17.238
17.273
17.294
17.290
17.282
17.275
17.265
17.256
17.252
17.242
17.275
17.267
17.279
17.288
17.278
17.276
17.285
17.288
17.287
17.281
17.271
17.272
17.274
17.267
17.284
17.280
17.274
17.267
17.267
17.258
17.251
17.242
17.236
17.226
17.225
17.220
17.211
17.202
17.197
17.188
17.192
17.183
17.192
17.183
17.187
17.188
17.211
17.203
17.195
17.186
17.177
17.190
17.181
17.174
17.183
17.174
17.169
17.165
17.165
17.156
17.147
17.142
17.141
17.152
17.142
17.135
17.126
17.118
17.118
17.113
17.115
17.126
17.124
17.115
17.107
17.098
17.095
17.086
17.077
17.083
17.090
17.084
17.076
17.123
17.114
17.106
17.102
17.092
17.084
17.084
17.075
17.120
17.112
17.112
17.133
17.141
17.148
17.139
17.136
17.132
17.123
17.139
17.130
17.133
17.124
17.115
17.106
17.097
17.103
17.103
17.110
17.148
17.145
17.136
17.127
17.136
17.139
17.169
17.160
17.159
17.153
17.144
17.135
17.126
17.119
17.110
17.101
17.092
17.083
17.075
17.066
17.063
17.079
17.073
17.109
17.100
17.104
17.125
17.117
17.112
17.104
17.095
17.087
17.094
17.088
17.108
17.103
17.094
17.092
17.085
17.076
17.072
17.064
17.065
17.056
17.084
17.079
17.098
17.106
17.099
17.104
17.098
17.123
17.125
17.134
17.126
17.128
17.120
17.114
17.124
17.132
17.123
17.115
17.106
17.098
17.089
17.092
17.096
17.091
17.082
17.107
17.111
17.103
17.099
17.090
17.081
17.074
17.066
17.058
17.076
17.079
17.090
17.087
17.104
17.097
17.132
17.123
17.141
17.133
17.130
17.122
17.142
17.146
17.151
17.144
17.165
17.164
17.174
17.172
17.170
17.191
17.218
17.209
17.209
17.200
17.226
17.232
17.227
17.243
17.243
17.244
17.239
17.260
17.259
17.261
17.287
17.280
17.289
17.302
17.294
17.303
17.294
17.286
17.310
17.317
17.309
17.300
17.324
17.315
17.315
17.310
17.307
17.298
17.305
17.298
17.323
17.334
17.325
17.324
17.315
17.310
17.340
17.345
17.337
17.331
17.360
17.372
17.363
17.357
17.358
17.355
17.346
17.340
17.333
17.326
17.325
17.323
17.314
17.356
17.351
17.355
17.349
17.458
17.449
17.440
17.432
17.435
17.450
17.446
17.445
17.442
17.435
17.428
17.419
17.411
17.412
17.426
17.419
17.412
17.418
17.410
17.405
17.397
17.411
17.413
17.405
17.415
17.410
17.404
17.440
17.431
17.437
17.436
17.428
17.445
17.439
17.431
17.425
17.448
17.441
17.457
17.464
17.479
17.472
17.467
17.459
17.470
17.462
17.454
17.450
17.445
17.437
17.429
17.435
17.431
17.423
17.421
17.449
17.475
17.480
17.472
17.464
17.460
17.458
17.454
17.458
17.460
17.452
17.446
17.451
17.486
17.485
17.479
17.470
17.472
17.463
17.455
17.460
17.469
17.480
17.472
17.464
17.464
17.457
17.451
17.444
17.469
17.461
17.453
17.445
17.437
17.429
17.457
17.461
17.455
17.449
17.472
17.479
17.545
17.549
17.541
17.533
17.525
17.535
17.533
17.559
17.572
17.596
17.593
17.590
17.597
17.588
17.581
17.573
17.566
17.558
17.552
17.550
17.543
17.567
17.561
17.567
17.559
17.567
17.566
17.567
17.560
17.571
17.563
17.555
17.547
17.540
17.557
17.549
17.547
17.539
17.544
17.551
17.547
17.543
17.548
17.556
17.551
17.551
17.544
17.537
17.539
17.535
17.533
17.529
17.541
17.533
17.525
17.521
17.513
17.554
17.558
17.561
17.565
17.561
17.573
17.571
17.566
17.572
17.595
17.587
17.579
17.571
17.583
17.575
17.576
17.582
17.579
17.588
17.582
17.583
17.575
17.567
17.563
17.557
17.561
17.556
17.553
17.546
17.539
17.555
17.562
17.560
17.557
17.588
17.581
17.581
17.585
17.603
17.596
17.594
17.600
17.592
17.589
17.581
17.574
17.571
17.564
17.571
17.587
17.584
17.577
17.578
17.575
17.567
17.559
17.558
17.555
17.547
17.539
17.533
17.548
17.541
17.533
17.536
17.590
17.587
17.582
17.574
17.570
17.562
17.554
17.548
17.540
17.552
17.554
17.546
17.541
17.534
17.548
17.543
17.571
17.565
17.557
17.556
17.557
17.551
17.572
17.564
17.558
17.553
17.555
17.561
17.554
17.549
17.543
17.536
17.549
17.568
17.561
17.570
17.562
17.559
17.551
17.544
17.536
17.578
17.580
17.595
17.612
17.622
17.623
17.617
17.609
17.604
17.613
17.618
17.613
17.606
17.610
17.606
17.602
17.604
17.600
17.616
17.610
17.603
17.595
17.610
17.631
17.640
17.651
17.644
17.654
17.652
17.668
17.666
17.659
17.651
17.644
17.638
17.635
17.646
17.646
17.640
17.663
17.671
17.664
17.659
17.651
17.649
17.642
17.637
17.629
17.622
17.616
17.618
17.611
17.609
17.609
17.602
17.602
17.620
17.620
17.612
17.608
17.619
17.611
17.610
17.604
17.596
17.600
17.593
17.590
17.607
17.599
17.611
17.626
17.622
17.615
17.607
17.600
17.615
17.607
17.600
17.593
17.585
17.580
17.609
17.617
17.615
17.625
17.621
17.614
17.607
17.600
17.627
17.630
17.627
17.663
17.659
17.668
17.695
17.716
17.709
17.705
17.698
17.691
17.685
17.693
17.690
17.683
17.682
17.700
17.694
17.687
17.688
17.680
17.687
17.685
17.688
17.684
17.678
17.675
17.676
17.703
17.700
17.696
17.711
17.722
17.715
17.708
17.701
17.714
17.709
17.702
17.716
17.719
17.734
17.727
17.727
17.735
17.727
17.724
17.718
17.725
17.718
17.725
17.718
17.711
17.707
17.719
17.717
17.722
17.717
17.733
17.729
17.736
17.731
17.734
17.767
17.763
17.769
17.769
17.764
17.757
17.752
17.778
17.781
17.793
17.786
17.779
17.775
17.790
17.791
17.784
17.777
17.770
17.765
17.772
17.765
17.758
17.758
17.753
17.763
17.755
17.748
17.743
17.736
17.744
17.739
17.733
17.733
17.733
17.731
17.741
17.734
17.731
17.725
17.718
17.724
17.718
17.728
17.721
17.719
17.746
17.739
17.744
17.740
17.737
17.730
17.723
17.716
17.717
17.734
17.782
17.777
17.771
17.786
17.808
17.802
17.795
17.788
17.781
17.783
17.776
17.773
17.766
17.759
17.752
17.748
17.763
17.802
17.795
17.791
17.788
17.783
17.779
17.772
17.770
17.766
17.768
17.761
17.771
17.767
17.772
17.778
17.774
17.769
17.784
17.778
17.773
17.772
17.782
17.776
17.773
17.779
17.792
17.791
17.785
17.779
17.781
17.785
17.788
17.783
17.776
17.770
17.776
17.770
17.776
17.782
17.779
17.773
17.775
17.790
17.856
17.858
17.856
17.849
17.845
17.839
17.832
17.838
17.831
17.825
17.823
17.820
17.817
17.812
17.830
17.825
17.818
17.811
17.806
17.804
17.797
17.794
17.798
17.811
17.804
17.797
17.790
17.794
17.811
17.849
17.842
17.836
17.836
17.834
17.828
17.821
17.814
17.811
17.808
17.801
17.794
17.788
17.781
17.780
17.773
17.785
17.778
17.774
17.774
17.767
17.770
17.771
17.773
17.788
17.782
17.786
17.780
17.776
17.769
17.767
17.771
17.767
17.760
17.788
17.790
17.783
17.777
17.771
17.765
17.758
17.776
17.776
17.774
17.773
17.767
17.760
17.755
17.755
17.772
17.776
17.790
17.796
17.790
17.783
17.776
17.777
17.779
17.792
17.787
17.784
17.778
17.779
17.774
17.771
17.764
17.759
17.753
17.751
17.746
17.740
17.737
17.734
17.735
17.729
17.732
17.728
17.722
17.720
17.739
17.746
17.740
17.734
17.728
17.730
17.729
17.727
17.720
17.714
17.718
17.714
17.715
17.710
17.706
17.699
17.713
17.707
17.721
17.714
17.714
17.711
17.705
17.722
17.747
17.741
17.734
17.728
17.726
17.728
17.739
17.732
17.740
17.734
17.728
17.722
17.715
17.709
17.705
17.710
17.707
17.706
17.703
17.697
17.697
17.711
17.706
17.711
17.710
17.713
17.707
17.700
17.698
17.692
17.691
17.698
17.709
17.704
17.732
17.727
17.721
17.728
17.722
17.723
17.717
17.711
17.705
17.698
17.702
17.704
17.698
17.692
17.729
17.724
17.721
17.716
17.715
17.722
17.741
17.734
17.735
17.729
17.723
17.728
17.724
17.729
17.726
17.721
17.728
17.722
17.717
17.721
17.717
17.719
17.719
17.717
17.711
17.713
17.709
17.720
17.714
17.712
17.709
17.702
17.701
17.696
17.692
17.723
17.717
17.712
17.710
17.704
17.698
17.691
17.685
17.679
17.672
17.670
17.664
17.660
17.653
17.647
17.654
17.648
17.648
17.643
17.637
17.643
17.642
17.667
17.665
17.663
17.657
17.653
17.661
17.668
17.679
17.673
17.667
17.661
17.670
17.673
17.696
17.711
17.722
17.716
17.709
17.715
17.712
17.706
17.712
17.707
17.717
17.721
17.722
17.716
17.713
17.723
17.720
17.718
17.717
17.721
17.739
17.742
17.756
17.753
17.753
17.747
17.748
17.744
17.744
17.738
17.749
17.744
17.772
17.781
17.781
17.775
17.784
17.779
17.780
17.774
17.768
17.770
17.766
17.760
17.758
17.752
17.771
17.772
17.798
17.803
17.801
17.804
17.798
17.795
17.791
17.801
17.807
17.818
17.815
17.809
17.804
17.800
17.796
17.790
17.801
17.829
17.823
17.822
17.816
17.815
17.812
17.806
17.800
17.794
17.800
17.809
17.810
17.808
17.819
17.813
17.813
17.808
17.810
17.804
17.804
17.801
17.795
17.788
17.782
17.781
17.775
17.769
17.764
17.761
17.757
17.751
17.755
17.763
17.757
17.762
17.767
17.770
17.767
17.761
17.757
17.759
17.753
17.748
17.749
17.763
17.758
17.752
17.751
17.745
17.739
17.741
17.735
17.737
17.737
17.754
17.749
17.743
17.737
17.736
17.731
17.725
17.722
17.718
17.725
17.740
17.780
17.774
17.779
17.773
17.770
17.764
17.758
17.752
17.746
17.748
17.745
17.739
17.733
17.739
17.736
17.730
17.724
17.725
17.727
17.723
17.734
17.730
17.724
17.719
17.713
17.726
17.741
17.742
17.752
17.749
17.743
17.753
17.758
17.752
17.747
17.747
17.771
17.773
17.789
17.787
17.794
17.790
17.785
17.783
17.777
17.786
17.789
17.803
17.812
17.809
17.805
17.800
17.799
17.806
17.807
17.802
17.797
17.823
17.819
17.826
17.839
17.841
17.835
17.846
17.840
17.834
17.831
17.826
17.832
17.826
17.836
17.830
17.833
17.828
17.826
17.827
17.824
17.830
17.824
17.874
17.877
17.871
17.875
17.888
17.889
17.907
17.903
17.913
17.907
17.908
17.903
17.897
17.941
17.935
17.929
17.924
17.919
17.952
17.946
17.941
17.948
17.973
17.967
17.963
17.957
17.952
17.951
17.945
17.940
17.950
17.944
17.968
17.988
17.982
17.976
17.970
17.976
17.975
17.974
17.968
17.965
17.961
17.955
17.959
17.953
17.952
17.949
17.966
17.961
17.957
17.957
17.958
17.981
17.977
18.006
18.000
18.005
18.003
18.013
18.007
18.001
17.995
17.990
17.985
17.979
17.976
17.974
17.968
17.963
17.959
17.953
17.953
17.951
17.953
17.980
17.994
18.001
17.995
17.993
17.993
17.991
17.985
17.984
17.995
17.991
17.989
17.987
17.999
18.000
17.996
18.003
18.000
17.997
17.996
17.993
17.987
17.984
17.982
17.976
17.971
17.985
17.988
17.983
17.981
17.975
17.969
17.974
17.978
17.972
17.968
17.963
17.960
17.954
17.958
17.954
17.948
17.975
17.970
17.966
17.972
17.973
17.970
17.973
17.967
17.971
17.966
17.965
17.974
17.975
17.975
17.983
17.996
17.996
17.991
17.997
18.026
18.021
18.015
18.010
18.010
18.004
18.004
18.017
18.011
18.005
18.012
18.007
18.001
18.004
18.007
18.010
18.019
18.034
18.037
18.033
18.042
18.037
18.033
18.028
18.022
18.017
18.015
18.013
18.007
18.004
18.000
18.012
18.006
18.003
17.999
17.998
18.021
18.015
18.010
18.013
18.008
18.003
18.003
17.998
17.992
17.992
17.987
17.996
17.990
17.985
17.979
17.974
17.969
17.988
17.984
17.979
17.973
17.969
17.980
17.980
17.974
17.970
17.973
17.970
17.965
17.966
17.982
17.983
17.983
17.978
17.976
17.971
17.971
17.967
17.961
17.961
17.956
17.953
17.947
17.947
17.951
17.949
17.945
17.939
17.935
17.955
17.953
17.948
17.943
17.946
17.941
17.945
17.941
17.936
17.936
17.934
17.929
17.924
17.919
17.914
17.911
17.907
17.901
17.897
17.895
17.890
17.885
17.883
17.906
17.901
17.905
17.901
17.896
17.890
17.885
17.890
17.898
17.897
17.926
17.922
17.921
17.917
17.911
17.906
17.900
17.898
17.893
17.897
17.893
17.897
17.894
17.888
17.883
17.882
17.877
17.872
17.867
17.862
17.857
17.858
17.857
17.860
17.858
17.853
17.850
17.859
17.856
17.850
17.865
17.860
17.858
17.864
17.860
17.864
17.860
17.857
17.852
17.850
17.845
17.854
17.849
17.852
17.847
17.842
17.836
17.831
17.829
17.827
17.822
17.823
17.840
17.834
17.830
17.830
17.840
17.835
17.833
17.827
17.822
17.817
17.812
17.807
17.802
17.820
17.842
17.852
17.847
17.842
17.840
17.837
17.832
17.826
17.821
17.816
17.821
17.815
17.810
17.805
17.803
17.813
17.809
17.824
17.822
17.817
17.813
17.819
17.820
17.815
17.814
17.808
17.803
17.799
17.794
17.790
17.789
17.795
17.799
17.794
17.790
17.785
17.780
17.775
17.774
17.775
17.770
17.771
17.770
17.765
17.786
17.781
17.789
17.790
17.813
17.810
17.805
17.803
17.803
17.798
17.793
17.788
17.783
17.782
17.777
17.774
17.781
17.778
17.793
17.790
17.791
17.792
17.804
17.801
17.795
17.796
17.799
17.814
17.824
17.819
17.826
17.831
17.853
17.863
17.875
17.877
17.873
17.871
17.871
17.866
17.870
17.876
17.871
17.869
17.865
17.863
17.858
17.856
17.850
17.850
17.858
17.859
17.853
17.850
17.845
17.845
17.840
17.835
17.830
17.825
17.829
17.825
17.820
17.822
17.817
17.817
17.813
17.807
17.803
17.800
17.807
17.809
17.804
17.800
17.797
17.792
17.787
17.783
17.780
17.775
17.774
17.772
17.778
17.773
17.768
17.767
17.793
17.797
17.792
17.786
17.781
17.779
17.774
17.785
17.802
17.797
17.792
17.790
17.785
17.811
17.808
17.811
17.806
17.801
17.798
17.794
17.792
17.788
17.787
17.782
17.803
17.798
17.811
17.807
17.802
17.800
17.801
17.810
17.805
17.800
17.795
17.801
17.797
17.794
17.789
17.788
17.795
17.790
17.786
17.781
17.776
17.776
17.771
17.791
17.815
17.830
17.825
17.831
17.827
17.835
17.840
17.840
17.846
17.849
17.847
17.852
17.849
17.848
17.844
17.839
17.835
17.832
17.827
17.844
17.859
17.854
17.849
17.844
17.852
17.852
17.850
17.847
17.842
17.842
17.839
17.843
17.841
17.836
17.834
17.845
17.840
17.852
17.847
17.848
17.852
17.865
17.865
17.863
17.865
17.862
17.871
17.872
17.871
17.873
17.886
17.883
17.878
17.874
17.870
17.865
17.860
17.857
17.852
17.851
17.860
17.856
17.857
17.856
17.866
17.862
17.857
17.853
17.848
17.847
17.843
17.857
17.856
17.854
17.868
17.890
17.886
17.881
17.885
17.881
17.878
17.886
17.884
17.879
17.885
17.881
17.876
17.876
17.885
17.888
17.884
17.879
17.876
17.877
17.873
17.869
17.871
17.870
17.885
17.881
17.897
17.892
17.888
17.884
17.881
17.876
17.871
17.869
17.875
17.874
17.879
17.875
17.870
17.888
17.883
17.880
17.876
17.890
17.887
17.889
17.885
17.883
17.878
17.888
17.884
17.886
17.883
17.878
17.877
17.876
17.880
17.879
17.877
17.873
17.870
17.873
17.869
17.878
17.894
17.901
17.896
17.892
17.887
17.882
17.879
17.877
17.872
17.870
17.867
17.863
17.858
17.868
17.863
17.860
17.858
17.866
17.869
17.866
17.864
17.859
17.855
17.854
17.849
17.859
17.857
17.852
17.848
17.843
17.838
17.837
17.832
17.828
17.823
17.818
17.814
17.816
17.812
17.812
17.808
17.812
17.807
17.805
17.809
17.804
17.803
17.824
17.823
17.818
17.822
17.817
17.814
17.809
17.805
17.807
17.804
17.800
17.799
17.795
17.790
17.798
17.798
17.797
17.795
17.806
17.806
17.806
17.814
17.811
17.807
17.806
17.801
17.796
17.792
17.787
17.782
17.780
17.776
17.791
17.787
17.798
17.796
17.793
17.789
17.789
17.784
17.782
17.787
17.801
17.796
17.791
17.794
17.790
17.792
17.789
17.815
17.812
17.824
17.826
17.827
17.829
17.825
17.827
17.825
17.829
17.829
17.824
17.823
17.824
17.828
17.826
17.840
17.836
17.831
17.826
17.837
17.845
17.848
17.864
17.859
17.855
17.850
17.845
17.842
17.837
17.833
17.829
17.829
17.831
17.826
17.827
17.822
17.819
17.814
17.810
17.810
17.806
17.825
17.823
17.828
17.824
17.820
17.835
17.830
17.826
17.830
17.836
17.834
17.829
17.825
17.821
17.817
17.829
17.826
17.823
17.821
17.817
17.820
17.836
17.834
17.829
17.826
17.824
17.820
17.815
17.810
17.837
17.842
17.838
17.834
17.831
17.830
17.843
17.838
17.837
17.832
17.843
17.841
17.838
17.834
17.830
17.833
17.838
17.844
17.863
17.861
17.878
17.890
17.890
17.888
17.887
17.902
17.899
17.894
17.890
17.888
17.886
17.884
17.880
17.876
17.877
17.891
17.887
17.886
17.882
17.877
17.873
17.868
17.863
17.871
17.868
17.878
17.876
17.880
17.876
17.871
17.867
17.871
17.876
17.876
17.896
17.897
17.892
17.889
17.897
17.892
17.888
17.883
17.879
17.875
17.871
17.873
17.879
17.874
17.870
17.867
17.867
17.863
17.870
17.877
17.873
17.869
17.880
17.875
17.873
17.869
17.866
17.873
17.869
17.887
17.885
17.882
17.877
17.877
17.882
17.887
17.883
17.880
17.879
17.878
17.877
17.883
17.879
17.875
17.871
17.884
17.882
17.878
17.888
17.884
17.889
17.887
17.884
17.888
17.895
17.891
17.887
17.883
17.884
17.880
17.876
17.873
17.871
17.867
17.871
17.866
17.864
17.859
17.864
17.877
17.876
17.875
17.871
17.883
17.878
17.874
17.880
17.881
17.877
17.874
17.871
17.869
17.871
17.884
17.880
17.883
17.880
17.883
17.879
17.875
17.871
17.867
17.863
17.859
17.854
17.858
17.854
17.849
17.848
17.845
17.840
17.843
17.842
17.840
17.853
17.849
17.845
17.842
17.837
17.835
17.831
17.833
17.829
17.829
17.842
17.838
17.833
17.832
17.828
17.824
17.833
17.831
17.832
17.828
17.844
17.841
17.837
17.842
17.847
17.853
17.859
17.855
17.857
17.853
17.849
17.844
17.840
17.836
17.831
17.838
17.863
17.861
17.856
17.861
17.858
17.855
17.852
17.853
17.852
17.847
17.843
17.839
17.835
17.830
17.827
17.832
17.828
17.824
17.819
17.823
17.819
17.815
17.811
17.812
17.808
17.804
17.799
17.805
17.801
17.799
17.794
17.791
17.789
17.790
17.789
17.785
17.791
17.787
17.785
17.785
17.786
17.782
17.778
17.780
17.777
17.780
17.776
17.774
17.770
17.765
17.764
17.767
17.763
17.759
17.754
17.751
17.747
17.761
17.757
17.752
17.748
17.747
17.760
17.756
17.753
17.749
17.746
17.743
17.751
17.747
17.743
17.760
17.768
17.764
17.763
17.786
17.784
17.779
17.775
17.771
17.774
17.773
17.769
17.769
17.764
17.760
17.762
17.758
17.753
17.749
17.746
17.742
17.748
17.745
17.742
17.743
17.740
17.736
17.733
17.729
17.725
17.739
17.749
17.745
17.741
17.741
17.741
17.745
17.744
17.745
17.745
17.741
17.754
17.762
17.758
17.756
17.763
17.761
17.757
17.756
17.771
17.771
17.778
17.784
17.780
17.798
17.814
17.810
17.815
17.812
17.813
17.817
17.813
17.809
17.805
17.805
17.807
17.836
17.832
17.834
17.830
17.827
17.826
17.828
17.826
17.834
17.852
17.851
17.858
17.863
17.859
17.877
17.879
17.875
17.870
17.884
17.880
17.877
17.873
17.869
17.870
17.866
17.898
17.894
17.902
17.897
17.898
17.894
17.894
17.892
17.901
17.898
17.895
17.890
17.905
17.901
17.908
17.904
17.901
17.906
17.904
17.900
17.900
17.897
17.893
17.908
17.904
17.900
17.896
17.897
17.894
17.890
17.886
17.884
17.884
17.880
17.876
17.882
17.877
17.873
17.892
17.887
17.887
17.885
17.882
17.878
17.880
17.878
17.905
17.902
17.909
17.905
17.901
17.907
17.909
17.905
17.901
17.906
17.907
17.903
17.899
17.908
17.904
17.903
17.909
17.909
17.905
17.902
17.902
17.897
17.893
17.899
17.902
17.899
17.898
17.894
17.895
17.893
17.889
17.885
17.881
17.884
17.888
17.890
17.889
17.888
17.884
17.880
17.877
17.883
17.892
17.889
17.886
17.884
17.881
17.878
17.873
17.869
17.867
17.868
17.864
17.863
17.866
17.874
17.870
17.884
17.881
17.879
17.875
17.874
17.870
17.870
17.880
17.881
17.880
17.892
17.891
17.889
17.885
17.893
17.889
17.885
17.887
17.883
17.884
17.880
17.878
17.879
17.875
17.872
17.873
17.869
17.865
17.860
17.873
17.870
17.867
17.863
17.859
17.855
17.851
17.850
17.847
17.843
17.839
17.845
17.844
17.859
17.863
17.874
17.879
17.874
17.870
17.866
17.864
17.860
17.856
17.856
17.852
17.850
17.847
17.843
17.852
17.860
17.856
17.860
17.863
17.859
17.855
17.855
17.855
17.854
17.850
17.858
17.856
17.862
17.857
17.865
17.871
17.869
17.865
17.861
17.867
17.863
17.860
17.856
17.858
17.855
17.853
17.849
17.845
17.859
17.855
17.851
17.847
17.844
17.841
17.839
17.835
17.831
17.845
17.848
17.845
17.848
17.852
17.853
17.849
17.845
17.852
17.848
17.855
17.851
17.849
17.853
17.852
17.848
17.854
17.852
17.848
17.844
17.840
17.836
17.832
17.828
17.825
17.821
17.819
17.816
17.820
17.815
17.816
17.819
17.816
17.812
17.817
17.813
17.812
17.811
17.807
17.803
17.801
17.797
17.793
17.789
17.785
17.798
17.795
17.815
17.815
17.814
17.810
17.815
17.811
17.808
17.811
17.807
17.804
17.802
17.798
17.795
17.793
17.790
17.787
17.783
17.781
17.778
17.775
17.776
17.775
17.771
17.778
17.775
17.771
17.775
17.802
17.798
17.796
17.802
17.801
17.797
17.802
17.806
17.802
17.798
17.794
17.804
17.800
17.798
17.798
17.794
17.791
17.787
17.783
17.783
17.785
17.781
17.779
17.775
17.784
17.791
17.788
17.790
17.786
17.787
17.803
17.804
17.802
17.799
17.799
17.798
17.794
17.796
17.811
17.807
17.804
17.802
17.809
17.818
17.815
17.813
17.813
17.817
17.819
17.819
17.818
17.814
17.820
17.817
17.814
17.812
17.808
17.817
17.815
17.812
17.808
17.805
17.810
17.807
17.805
17.801
17.798
17.802
17.799
17.804
17.800
17.797
17.796
17.792
17.791
17.805
17.801
17.797
17.793
17.789
17.787
17.787
17.783
17.779
17.776
17.790
17.799
17.795
17.791
17.789
17.796
17.794
17.793
17.793
17.808
17.804
17.800
17.797
17.796
17.792
17.790
17.786
17.782
17.778
17.778
17.775
17.789
17.786
17.783
17.779
17.781
17.785
17.787
17.791
17.788
17.785
17.781
17.780
17.777
17.782
17.785
17.781
17.780
17.783
17.780
17.783
17.780
17.783
17.780
17.779
17.782
17.785
17.783
17.783
17.779
17.775
17.784
17.780
17.777
17.775
17.771
17.768
17.764
17.761
17.761
17.757
17.753
17.749
17.746
17.742
17.738
17.735
17.741
17.737
17.734
17.733
17.734
17.731
17.746
17.742
17.742
17.739
17.735
17.745
17.741
17.738
17.734
17.731
17.728
17.733
17.729
17.726
17.733
17.729
17.725
17.722
17.721
17.726
17.725
17.735
17.731
17.729
17.728
17.728
17.725
17.721
17.719
17.715
17.711
17.712
17.715
17.711
17.709
17.705
17.702
17.698
17.696
17.693
17.689
17.687
17.700
17.696
17.693
17.689
17.686
17.683
17.679
17.675
17.677
17.675
17.671
17.678
17.675
17.678
17.676
17.684
17.682
17.682
17.680
17.684
17.684
17.688
17.696
17.693
17.692
17.696
17.696
17.697
17.693
17.690
17.687
17.683
17.689
17.687
17.686
17.685
17.694
17.690
17.692
17.688
17.685
17.686
17.682
17.679
17.676
17.672
17.677
17.684
17.690
17.687
17.684
17.680
17.677
17.687
17.685
17.691
17.687
17.687
17.692
17.706
17.711
17.707
17.705
17.703
17.699
17.706
17.703
17.701
17.711
17.709
17.711
17.718
17.718
17.720
17.726
17.724
17.724
17.720
17.724
17.720
17.716
17.714
17.710
17.710
17.706
17.703
17.701
17.699
17.695
17.701
17.698
17.695
17.699
17.700
17.697
17.694
17.690
17.687
17.690
17.691
17.697
17.695
17.691
17.690
17.687
17.695
17.702
17.701
17.701
17.700
17.696
17.694
17.690
17.695
17.691
17.688
17.704
17.700
17.699
17.701
17.697
17.696
17.692
17.694
17.691
17.687
17.684
17.681
17.684
17.685
17.681
17.683
17.679
17.676
17.675
17.671
17.675
17.676
17.673
17.675
17.681
17.677
17.676
17.680
17.677
17.673
17.679
17.675
17.690
17.691
17.692
17.690
17.695
17.691
17.690
17.697
17.697
17.694
17.690
17.687
17.688
17.685
17.698
17.695
17.696
17.693
17.691
17.700
17.706
17.706
17.704
17.700
17.697
17.693
17.695
17.696
17.700
17.696
17.693
17.691
17.688
17.695
17.694
17.691
17.688
17.703
17.701
17.700
17.702
17.703
17.708
17.705
17.710
17.708
17.705
17.702
17.699
17.696
17.695
17.697
17.696
17.713
17.712
17.709
17.706
17.702
17.699
17.698
17.707
17.703
17.702
17.698
17.695
17.692
17.690
17.686
17.698
17.696
17.698
17.697
17.702
17.698
17.695
17.694
17.693
17.689
17.691
17.687
17.698
17.700
17.697
17.696
17.693
17.691
17.688
17.699
17.696
17.692
17.711
17.708
17.704
17.701
17.702
17.701
17.713
17.712
17.715
17.714
17.710
17.712
17.715
17.716
17.715
17.711
17.710
17.706
17.703
17.701
17.702
17.702
17.703
17.716
17.714
17.712
17.713
17.711
17.709
17.706
17.703
17.699
17.704
17.701
17.705
17.705
17.703
17.702
17.699
17.695
17.693
17.691
17.688
17.684
17.681
17.677
17.674
17.672
17.669
17.665
17.663
17.671
17.668
17.664
17.661
17.660
17.661
17.658
17.654
17.651
17.648
17.646
17.644
17.642
17.649
17.652
17.653
17.666
17.666
17.663
17.659
17.656
17.662
17.671
17.667
17.664
17.676
17.681
17.678
17.675
17.671
17.670
17.670
17.667
17.663
17.671
17.669
17.673
17.671
17.670
17.667
17.666
17.682
17.678
17.675
17.673
17.671
17.687
17.683
17.688
17.685
17.685
17.681
17.680
17.678
17.677
17.674
17.673
17.669
17.677
17.680
17.701
17.704
17.701
17.700
17.703
17.699
17.709
17.705
17.702
17.720
17.720
17.716
17.713
17.711
17.708
17.705
17.709
17.709
17.706
17.703
17.700
17.697
17.695
17.694
17.692
17.689
17.686
17.691
17.691
17.690
17.688
17.689
17.685
17.682
17.678
17.676
17.673
17.670
17.680
17.677
17.678
17.675
17.671
17.671
17.670
17.673
17.669
17.668
17.673
17.671
17.669
17.672
17.668
17.666
17.663
17.660
17.660
17.657
17.653
17.656
17.652
17.652
17.648
17.649
17.646
17.642
17.659
17.655
17.667
17.670
17.666
17.663
17.660
17.656
17.653
17.650
17.647
17.646
17.652
17.649
17.645
17.642
17.654
17.665
17.666
17.666
17.670
17.690
17.686
17.684
17.681
17.685
17.682
17.678
17.675
17.672
17.671
17.668
17.669
17.668
17.665
17.667
17.664
17.661
17.667
17.664
17.663
17.664
17.661
17.658
17.657
17.654
17.655
17.651
17.648
17.646
17.655
17.653
17.650
17.648
17.645
17.651
17.656
17.654
17.651
17.648
17.649
17.647
17.650
17.652
17.654
17.657
17.655
17.651
17.649
17.646
17.643
17.644
17.648
17.647
17.646
17.643
17.645
17.642
17.642
17.639
17.639
17.635
17.635
17.633
17.630
17.627
17.624
17.621
17.637
17.633
17.636
17.633
17.633
17.632
17.633
17.629
17.627
17.624
17.621
17.640
17.645
17.649
17.645
17.644
17.641
17.643
17.640
17.636
17.634
17.631
17.628
17.630
17.630
17.627
17.624
17.621
17.617
17.624
17.622
17.620
17.621
17.623
17.628
17.625
17.637
17.654
17.654
17.652
17.651
17.648
17.648
17.660
17.657
17.655
17.652
17.654
17.651
17.654
17.651
17.650
17.656
17.654
17.662
17.667
17.664
17.661
17.658
17.655
17.652
17.649
17.646
17.646
17.645
17.644
17.644
17.641
17.639
17.639
17.640
17.641
17.638
17.646
17.642
17.641
17.637
17.634
17.631
17.637
17.652
17.653
17.650
17.662
17.659
17.658
17.657
17.654
17.652
17.668
17.665
17.663
17.659
17.656
17.662
17.659
17.660
17.657
17.663
17.662
17.661
17.658
17.655
17.652
17.653
17.651
17.648
17.646
17.643
17.643
17.640
17.637
17.635
17.636
17.634
17.631
17.640
17.651
17.666
17.668
17.666
17.663
17.663
17.665
17.667
17.664
17.661
17.659
17.656
17.652
17.657
17.656
17.654
17.660
17.657
17.670
17.667
17.670
17.669
17.666
17.663
17.674
17.671
17.668
17.668
17.665
17.667
17.670
17.672
17.669
17.671
17.667
17.666
17.664
17.660
17.658
17.660
17.666
17.663
17.660
17.657
17.657
17.657
17.654
17.654
17.660
17.666
17.663
17.665
17.671
17.671
17.668
17.665
17.662
17.663
17.660
17.667
17.664
17.662
17.659
17.659
17.662
17.659
17.666
17.672
17.686
17.683
17.680
17.681
17.688
17.685
17.686
17.702
17.712
17.716
17.715
17.714
17.720
17.717
17.713
17.710
17.708
17.707
17.704
17.700
17.699
17.697
17.709
17.711
17.708
17.709
17.724
17.721
17.718
17.716
17.714
17.711
17.709
17.710
17.713
17.711
17.718
17.719
17.719
17.717
17.713
17.717
17.717
17.714
17.717
17.714
17.713
17.710
17.706
17.709
17.709
17.706
17.703
17.700
17.700
17.696
17.693
17.693
17.691
17.688
17.685
17.682
17.679
17.676
17.676
17.673
17.670
17.668
17.667
17.667
17.665
17.662
17.659
17.662
17.658
17.656
17.652
17.649
17.646
17.657
17.654
17.681
17.679
17.676
17.673
17.682
17.679
17.676
17.674
17.677
17.673
17.674
17.680
17.676
17.677
17.676
17.672
17.669
17.672
17.669
17.669
17.666
17.664
17.662
17.661
17.660
17.661
17.661
17.658
17.665
17.667
17.664
17.661
17.658
17.663
17.666
17.666
17.669
17.667
17.664
17.662
17.659
17.656
17.653
17.658
17.655
17.652
17.655
17.653
17.652
17.650
17.652
17.649
17.648
17.644
17.641
17.646
17.643
17.640
17.638
17.637
17.635
17.633
17.633
17.631
17.628
17.625
17.623
17.624
17.621
17.618
17.615
17.622
17.618
17.618
17.616
17.617
17.614
17.612
17.610
17.615
17.612
17.614
17.612
17.610
17.607
17.604
17.603
17.600
17.618
17.622
17.622
17.625
17.624
17.621
17.619
17.622
17.619
17.622
17.619
17.618
17.624
17.629
17.628
17.629
17.634
17.638
17.635
17.638
17.635
17.632
17.632
17.629
17.625
17.624
17.620
17.629
17.646
17.651
17.658
17.655
17.653
17.656
17.658
17.657
17.656
17.653
17.650
17.647
17.644
17.641
17.638
17.635
17.632
17.629
17.626
17.623
17.621
17.625
17.622
17.625
17.622
17.624
17.642
17.640
17.637
17.637
17.636
17.632
17.632
17.633
17.630
17.637
17.634
17.636
17.639
17.646
17.645
17.643
17.642
17.649
17.671
17.669
17.666
17.669
17.665
17.663
17.663
17.663
17.660
17.658
17.663
17.660
17.661
17.661
17.658
17.654
17.663
17.661
17.663
17.664
17.661
17.657
17.655
17.652
17.658
17.657
17.655
17.653
17.650
17.647
17.647
17.645
17.646
17.657
17.654
17.654
17.651
17.647
17.644
17.641
17.652
17.649
17.661
17.658
17.655
17.658
17.655
17.660
17.659
17.657
17.654
17.651
17.648
17.645
17.642
17.639
17.643
17.654
17.650
17.653
17.651
17.648
17.646
17.651
17.649
17.646
17.643
17.641
17.645
17.642
17.649
17.649
17.657
17.657
17.655
17.652
17.649
17.646
17.643
17.640
17.637
17.639
17.636
17.633
17.631
17.628
17.625
17.628
17.625
17.622
17.619
17.619
17.616
17.614
17.611
17.608
17.608
17.605
17.605
17.606
17.608
17.605
17.602
17.599
17.596
17.593
17.593
17.590
17.593
17.596
17.600
17.599
17.599
17.602
17.600
17.598
17.604
17.601
17.604
17.601
17.598
17.598
17.596
17.593
17.596
17.600
17.616
17.613
17.612
17.609
17.610
17.613
17.610
17.609
17.608
17.606
17.603
17.621
17.620
17.623
17.632
17.630
17.630
17.627
17.624
17.623
17.620
17.617
17.615
17.615
17.612
17.609
17.608
17.609
17.606
17.603
17.602
17.600
17.603
17.602
17.600
17.597
17.600
17.597
17.595
17.599
17.596
17.595
17.592
17.589
17.601
17.606
17.606
17.604
17.601
17.600
17.597
17.595
17.601
17.602
17.603
17.599
17.599
17.598
17.595
17.603
17.606
17.603
17.601
17.598
17.600
17.598
17.596
17.593
17.591
17.589
17.595
17.592
17.590
17.591
17.589
17.589
17.594
17.591
17.589
17.586
17.584
17.583
17.581
17.578
17.579
17.576
17.574
17.573
17.570
17.572
17.569
17.583
17.581
17.578
17.578
17.576
17.573
17.574
17.572
17.571
17.573
17.575
17.572
17.570
17.567
17.564
17.567
17.567
17.566
17.563
17.560
17.558
17.555
17.553
17.551
17.548
17.554
17.551
17.548
17.551
17.549
17.562
17.559
17.556
17.556
17.554
17.553
17.565
17.565
17.573
17.571
17.568
17.565
17.566
17.563
17.560
17.557
17.560
17.568
17.565
17.562
17.567
17.567
17.564
17.562
17.561
17.559
17.556
17.553
17.551
17.550
17.554
17.551
17.555
17.554
17.561
17.558
17.566
17.564
17.563
17.560
17.557
17.567
17.566
17.563
17.561
17.566
17.575
17.573
17.577
17.574
17.583
17.582
17.583
17.584
17.582
17.603
17.601
17.599
17.598
17.603
17.600
17.597
17.597
17.596
17.593
17.600
17.597
17.594
17.591
17.588
17.586
17.584
17.586
17.585
17.586
17.592
17.589
17.588
17.589
17.586
17.585
17.585
17.582
17.582
17.580
17.583
17.580
17.577
17.575
17.573
17.577
17.574
17.577
17.574
17.578
17.575
17.572
17.569
17.573
17.573
17.571
17.575
17.584
17.582
17.581
17.581
17.578
17.575
17.576
17.582
17.580
17.587
17.591
17.589
17.586
17.583
17.580
17.578
17.576
17.573
17.579
17.576
17.574
17.572
17.579
17.577
17.574
17.586
17.585
17.582
17.579
17.577
17.577
17.574
17.572
17.570
17.567
17.568
17.565
17.562
17.560
17.560
17.558
17.555
17.559
17.562
17.561
17.561
17.559
17.567
17.564
17.562
17.560
17.563
17.562
17.559
17.565
17.562
17.561
17.558
17.561
17.558
17.555
17.560
17.558
17.559
17.567
17.580
17.586
17.589
17.587
17.586
17.595
17.592
17.592
17.589
17.586
17.588
17.591
17.594
17.593
17.590
17.592
17.589
17.600
17.598
17.595
17.600
17.597
17.596
17.600
17.597
17.596
17.593
17.590
17.589
17.586
17.583
17.582
17.581
17.578
17.576
17.588
17.596
17.593
17.593
17.591
17.592
17.589
17.591
17.590
17.589
17.590
17.588
17.586
17.583
17.584
17.589
17.589
17.608
17.607
17.605
17.602
17.599
17.596
17.594
17.600
17.598
17.599
17.597
17.600
17.597
17.603
17.601
17.598
17.595
17.599
17.605
17.605
17.603
17.600
17.600
17.628
17.629
17.626
17.625
17.624
17.625
17.623
17.633
17.633
17.636
17.633
17.631
17.628
17.625
17.625
17.630
17.629
17.632
17.644
17.651
17.657
17.659
17.658
17.656
17.653
17.651
17.648
17.646
17.644
17.644
17.646
17.647
17.644
17.646
17.659
17.659
17.656
17.657
17.654
17.651
17.648
17.647
17.644
17.657
17.657
17.659
17.658
17.659
17.662
17.659
17.659
17.656
17.653
17.657
17.654
17.659
17.656
17.654
17.651
17.649
17.650
17.648
17.647
17.644
17.643
17.644
17.642
17.647
17.651
17.661
17.659
17.656
17.657
17.657
17.657
17.658
17.659
17.656
17.664
17.661
17.661
17.659
17.660
17.662
17.670
17.668
17.668
17.668
17.668
17.666
17.670
17.669
17.668
17.675
17.679
17.680
17.679
17.676
17.674
17.674
17.671
17.669
17.666
17.663
17.666
17.664
17.661
17.687
17.684
17.686
17.684
17.681
17.679
17.676
17.673
17.678
17.679
17.676
17.676
17.683
17.680
17.677
17.677
17.677
17.675
17.674
17.676
17.673
17.670
17.669
17.666
17.667
17.664
17.661
17.658
17.668
17.670
17.667
17.664
17.661
17.666
17.663
17.672
17.670
17.680
17.690
17.687
17.684
17.681
17.679
17.677
17.690
17.687
17.685
17.682
17.679
17.677
17.674
17.672
17.674
17.683
17.681
17.678
17.675
17.677
17.674
17.674
17.672
17.676
17.677
17.676
17.679
17.678
17.676
17.675
17.672
17.672
17.671
17.669
17.666
17.663
17.666
17.667
17.671
17.671
17.677
17.675
17.682
17.683
17.682
17.679
17.683
17.680
17.678
17.675
17.674
17.672
17.669
17.668
17.668
17.669
17.678
17.677
17.675
17.673
17.671
17.668
17.685
17.683
17.680
17.679
17.679
17.676
17.675
17.683
17.684
17.690
17.687
17.696
17.693
17.695
17.695
17.692
17.690
17.692
17.691
17.699
17.697
17.694
17.691
17.689
17.687
17.688
17.686
17.685
17.682
17.690
17.688
17.691
17.689
17.688
17.686
17.685
17.682
17.684
17.681
17.685
17.682
17.680
17.678
17.687
17.684
17.683
17.689
17.690
17.692
17.691
17.689
17.688
17.693
17.698
17.697
17.706
17.707
17.704
17.703
17.701
17.706
17.706
17.703
17.700
17.697
17.697
17.694
17.691
17.692
17.689
17.702
17.704
17.702
17.711
17.719
17.720
17.717
17.714
17.711
17.709
17.706
17.704
17.703
17.700
17.706
17.703
17.702
17.706
17.704
17.704
17.701
17.699
17.696
17.693
17.698
17.696
17.704
17.704
17.721
17.722
17.724
17.742
17.749
17.759
17.760
17.757
17.754
17.751
17.749
17.759
17.756
17.758
17.760
17.759
17.772
17.772
17.772
17.769
17.766
17.763
17.761
17.758
17.755
17.755
17.752
17.751
17.748
17.754
17.754
17.753
17.756
17.753
17.751
17.749
17.747
17.745
17.743
17.740
17.743
17.740
17.737
17.735
17.736
17.733
17.740
17.744
17.745
17.746
17.746
17.748
17.746
17.744
17.742
17.739
17.738
17.753
17.751
17.749
17.758
17.757
17.755
17.752
17.752
17.749
17.751
17.748
17.747
17.745
17.743
17.741
17.746
17.756
17.753
17.755
17.758
17.758
17.760
17.764
17.771
17.772
17.770
17.767
17.768
17.765
17.771
17.768
17.766
17.766
17.763
17.767
17.764
17.768
17.773
17.770
17.775
17.772
17.779
17.776
17.775
17.773
17.773
17.772
17.769
17.767
17.780
17.777
17.779
17.777
17.777
17.777
17.780
17.778
17.778
17.780
17.779
17.776
17.774
17.772
17.782
17.780
17.777
17.782
17.780
17.779
17.777
17.779
17.776
17.773
17.775
17.773
17.770
17.768
17.768
17.786
17.783
17.797
17.796
17.793
17.799
17.796
17.793
17.791
17.789
17.787
17.786
17.783
17.780
17.782
17.782
17.780
17.777
17.775
17.773
17.773
17.771
17.776
17.773
17.771
17.771
17.770
17.771
17.775
17.777
17.775
17.774
17.771
17.773
17.770
17.768
17.765
17.765
17.763
17.761
17.761
17.762
17.764
17.762
17.760
17.757
17.755
17.755
17.758
17.755
17.761
17.759
17.762
17.760
17.757
17.755
17.753
17.765
17.762
17.766
17.775
17.788
17.786
17.790
17.787
17.786
17.786
17.786
17.784
17.786
17.788
17.794
17.791
17.799
17.810
17.810
17.809
17.806
17.812
17.810
17.808
17.806
17.805
17.807
17.810
17.815
17.812
17.815
17.812
17.811
17.815
17.815
17.817
17.830
17.827
17.827
17.825
17.824
17.830
17.828
17.826
17.828
17.830
17.828
17.827
17.825
17.822
17.824
17.824
17.822
17.820
17.820
17.817
17.815
17.836
17.841
17.839
17.836
17.834
17.837
17.836
17.845
17.842
17.842
17.842
17.845
17.844
17.841
17.838
17.843
17.850
17.849
17.846
17.844
17.841
17.839
17.839
17.840
17.837
17.839
17.836
17.836
17.835
17.832
17.830
17.828
17.849
17.847
17.847
17.845
17.844
17.843
17.840
17.841
17.838
17.836
17.835
17.833
17.832
17.829
17.828
17.835
17.834
17.841
17.839
17.836
17.835
17.832
17.830
17.828
17.825
17.823
17.820
17.824
17.822
17.819
17.830
17.829
17.827
17.826
17.830
17.829
17.827
17.824
17.821
17.821
17.820
17.831
17.830
17.828
17.827
17.830
17.828
17.826
17.828
17.830
17.830
17.828
17.832
17.831
17.835
17.834
17.831
17.829
17.829
17.826
17.825
17.832
17.829
17.826
17.824
17.822
17.825
17.825
17.822
17.819
17.817
17.815
17.812
17.812
17.822
17.819
17.817
17.824
17.824
17.822
17.819
17.816
17.814
17.827
17.844
17.842
17.840
17.837
17.845
17.842
17.843
17.840
17.841
17.842
17.842
17.841
17.838
17.836
17.837
17.837
17.836
17.833
17.837
17.839
17.840
17.846
17.844
17.841
17.840
17.838
17.836
17.833
17.833
17.830
17.834
17.831
17.834
17.832
17.834
17.832
17.829
17.827
17.827
17.855
17.856
17.853
17.859
17.857
17.862
17.859
17.866
17.869
17.870
17.869
17.869
17.868
17.867
17.864
17.861
17.859
17.859
17.857
17.856
17.853
17.854
17.852
17.852
17.853
17.850
17.850
17.861
17.868
17.865
17.863
17.869
17.870
17.872
17.872
17.870
17.870
17.867
17.865
17.871
17.878
17.875
17.873
17.870
17.868
17.865
17.863
17.860
17.858
17.857
17.854
17.852
17.849
17.846
17.844
17.842
17.851
17.848
17.846
17.844
17.843
17.840
17.839
17.842
17.840
17.840
17.837
17.836
17.838
17.839
17.837
17.838
17.840
17.837
17.844
17.850
17.850
17.848
17.848
17.845
17.843
17.843
17.840
17.839
17.840
17.838
17.845
17.857
17.857
17.854
17.852
17.853
17.854
17.853
17.850
17.861
17.867
17.875
17.872
17.870
17.870
17.868
17.877
17.875
17.872
17.869
17.872
17.870
17.868
17.869
17.870
17.867
17.866
17.863
17.863
17.868
17.867
17.865
17.862
17.860
17.863
17.863
17.871
17.869
17.870
17.868
17.868
17.865
17.868
17.872
17.870
17.871
17.870
17.893
17.892
17.890
17.889
17.899
17.897
17.894
17.899
17.899
17.903
17.902
17.901
17.899
17.896
17.894
17.891
17.889
17.887
17.886
17.884
17.882
17.880
17.880
17.884
17.883
17.890
17.890
17.893
17.891
17.890
17.893
17.891
17.893
17.903
17.909
17.910
17.917
17.915
17.917
17.916
17.919
17.919
17.917
17.914
17.914
17.911
17.917
17.916
17.913
17.915
17.913
17.913
17.912
17.932
17.930
17.927
17.927
17.925
17.927
17.925
17.930
17.929
17.936
17.943
17.941
17.944
17.945
17.943
17.943
17.941
17.938
17.937
17.936
17.943
17.946
17.943
17.941
17.943
17.940
17.939
17.936
17.936
17.935
17.934
17.935
17.945
17.942
17.943
17.940
17.945
17.943
17.944
17.941
17.950
17.948
17.945
17.944
17.947
17.944
17.944
17.945
17.943
17.942
17.942
17.943
17.943
17.945
17.946
17.950
17.949
17.950
17.947
17.951
17.959
17.957
17.957
17.967
17.967
17.967
17.965
17.963
17.961
17.963
17.977
17.976
17.973
17.975
17.978
17.975
17.979
17.977
17.978
17.979
17.976
17.974
17.979
17.977
17.984
17.988
17.988
17.993
18.001
18.003
18.005
18.002
18.000
17.998
17.998
17.995
17.993
17.990
17.988
17.986
17.985
17.982
17.983
17.981
17.983
17.982
17.980
17.979
17.987
17.985
17.986
17.983
17.981
17.978
17.979
17.978
17.975
17.976
17.973
17.972
17.971
17.968
17.966
17.974
17.971
17.969
17.967
17.967
17.965
17.962
17.960
17.958
17.959
17.958
17.960
17.960
17.957
17.955
17.953
17.951
17.948
17.950
17.948
17.951
17.949
17.947
17.952
17.952
17.951
17.949
17.948
17.950
17.950
17.947
17.951
17.948
17.948
17.946
17.943
17.941
17.946
17.943
17.954
17.956
17.954
17.952
17.955
17.953
17.951
17.951
17.949
17.951
17.950
17.948
17.945
17.948
17.951
17.949
17.946
17.944
17.942
17.942
17.943
17.942
17.941
17.939
17.936
17.939
17.951
17.948
17.956
17.953
17.957
17.954
17.959
17.957
17.954
17.956
17.954
17.952
17.951
17.969
17.969
17.972
17.974
17.972
17.969
17.970
17.968
17.973
17.979
17.987
17.985
17.983
17.984
17.984
17.983
17.980
17.978
17.976
17.978
17.975
17.973
17.970
17.969
17.968
17.971
17.969
17.968
17.965
17.972
17.971
17.975
17.972
17.977
17.975
17.978
17.976
17.974
17.972
17.972
17.970
17.971
17.970
17.970
17.969
17.971
17.969
17.968
17.970
17.971
17.969
17.970
17.967
17.974
17.972
17.971
17.970
17.971
17.969
17.972
17.970
17.967
17.965
17.963
17.960
17.958
17.959
17.956
17.968
17.969
17.968
17.969
17.973
17.970
17.972
17.970
17.972
17.971
17.969
17.968
17.966
17.967
17.966
17.966
17.964
17.962
17.963
17.961
17.959
17.958
17.955
17.957
17.959
17.965
17.964
17.968
17.966
17.964
17.961
17.960
17.957
17.955
17.955
17.953
17.951
17.948
17.947
17.949
17.948
17.946
17.953
17.952
17.950
17.948
17.947
17.951
17.951
17.958
17.956
17.954
17.952
17.949
17.954
17.953
17.957
17.954
17.957
17.957
17.955
17.953
17.951
17.951
17.949
17.947
17.949
17.953
17.954
17.951
17.953
17.953
17.951
17.949
17.956
17.954
17.954
17.952
17.950
17.949
17.948
17.946
17.953
17.950
17.951
17.951
17.951
17.950
17.951
17.948
17.949
17.947
17.945
17.943
17.941
17.938
17.938
17.937
17.939
17.940
17.937
17.937
17.935
17.933
17.932
17.929
17.930
17.929
17.930
17.933
17.931
17.929
17.927
17.925
17.923
17.921
17.919
17.917
17.915
17.915
17.912
17.910
17.909
17.912
17.910
17.922
17.937
17.935
17.935
17.934
17.937
17.936
17.936
17.939
17.937
17.937
17.934
17.932
17.935
17.944
17.944
17.944
17.949
17.953
17.955
17.953
17.957
17.955
17.953
17.954
17.952
17.950
17.952
17.950
17.948
17.946
17.949
17.947
17.945
17.943
17.944
17.942
17.940
17.940
17.943
17.940
17.938
17.936
17.935
17.935
17.937
17.934
17.933
17.933
17.930
17.930
17.930
17.934
17.937
17.939
17.937
17.936
17.934
17.934
17.931
17.929
17.927
17.925
17.923
17.923
17.921
17.921
17.920
17.917
17.915
17.914
17.912
17.913
17.911
17.909
17.915
17.913
17.919
17.920
17.918
17.918
17.916
17.915
17.913
17.911
17.909
17.914
17.912
17.916
17.914
17.911
17.913
17.910
17.913
17.910
17.909
17.908
17.907
17.910
17.909
17.910
17.909
17.917
17.919
17.917
17.919
17.927
17.925
17.922
17.920
17.917
17.916
17.919
17.917
17.914
17.912
17.909
17.914
17.919
17.924
17.922
17.928
17.928
17.925
17.928
17.926
17.926
17.928
17.931
17.930
17.928
17.927
17.928
17.926
17.925
17.925
17.923
17.921
17.919
17.916
17.916
17.913
17.911
17.912
17.921
17.937
17.935
17.932
17.930
17.929
17.926
17.928
17.927
17.928
17.928
17.925
17.929
17.926
17.926
17.937
17.934
17.932
17.930
17.929
17.928
17.926
17.923
17.925
17.925
17.926
17.937
17.936
17.935
17.935
17.937
17.937
17.943
17.942
17.940
17.939
17.937
17.934
17.934
17.935
17.935
17.933
17.936
17.938
17.944
17.941
17.939
17.946
17.951
17.949
17.946
17.946
17.949
17.947
17.947
17.945
17.944
17.943
17.940
17.947
17.945
17.944
17.943
17.948
17.950
17.949
17.946
17.945
17.947
17.946
17.947
17.947
17.948
17.946
17.944
17.946
17.954
17.959
17.962
17.960
17.958
17.955
17.953
17.951
17.949
17.946
17.944
17.944
17.943
17.942
17.940
17.945
17.943
17.946
17.951
17.956
17.956
17.954
17.952
17.959
17.959
17.957
17.956
17.954
17.952
17.956
17.954
17.952
17.959
17.957
17.956
17.955
17.952
17.951
17.953
17.951
17.949
17.950
17.949
17.951
17.949
17.951
17.952
17.954
17.953
17.956
17.954
17.954
17.952
17.949
17.949
17.947
17.951
17.957
17.964
17.962
17.960
17.957
17.966
17.964
17.962
17.963
17.965
17.963
17.961
17.958
17.965
17.966
17.970
17.969
17.966
17.964
17.963
17.966
17.963
17.964
17.965
17.964
17.967
17.965
17.965
17.965
17.964
17.962
17.960
17.960
17.959
17.958
17.956
17.965
17.965
17.970
17.968
17.966
17.965
17.963
17.971
17.969
17.970
17.968
17.966
17.965
17.963
17.961
17.961
17.959
17.968
17.966
17.968
17.968
17.965
17.968
17.965
17.965
17.963
17.961
17.959
17.960
17.958
17.961
17.967
17.965
17.963
17.961
17.959
17.957
17.957
17.957
17.955
17.953
17.951
17.950
17.948
17.947
17.945
17.943
17.941
17.939
17.944
17.943
17.944
17.942
17.940
17.937
17.945
17.949
17.958
17.961
17.959
17.957
17.956
17.957
17.954
17.952
17.957
17.957
17.964
17.962
17.961
17.959
17.956
17.954
17.956
17.960
17.957
17.956
17.960
17.959
17.957
17.958
17.959
17.957
17.956
17.954
17.953
17.951
17.949
17.947
17.945
17.945
17.942
17.942
17.944
17.944
17.942
17.943
17.944
17.947
17.946
17.944
17.942
17.940
17.941
17.939
17.937
17.938
17.935
17.943
17.947
17.946
17.950
17.949
17.948
17.951
17.950
17.948
17.951
17.949
17.947
17.952
17.949
17.948
17.946
17.944
17.942
17.940
17.938
17.937
17.935
17.938
17.937
17.938
17.937
17.936
17.934
17.931
17.929
17.928
17.925
17.924
17.922
17.920
17.917
17.918
17.916
17.917
17.915
17.918
17.917
17.915
17.913
17.911
17.909
17.910
17.908
17.906
17.903
17.903
17.901
17.900
17.901
17.901
17.904
17.904
17.902
17.900
17.901
17.900
17.897
17.899
17.898
17.895
17.894
17.892
17.891
17.899
17.897
17.895
17.898
17.896
17.895
17.893
17.890
17.889
17.887
17.885
17.883
17.880
17.886
17.885
17.892
17.899
17.900
17.899
17.897
17.895
17.897
17.895
17.894
17.892
17.897
17.894
17.892
17.893
17.890
17.888
17.890
17.888
17.887
17.884
17.882
17.880
17.879
17.881
17.883
17.880
17.878
17.879
17.881
17.884
17.885
17.886
17.888
17.887
17.886
17.888
17.888
17.891
17.889
17.887
17.885
17.883
17.881
17.879
17.879
17.877
17.876
17.874
17.872
17.872
17.870
17.872
17.874
17.876
17.874
17.877
17.875
17.874
17.874
17.871
17.873
17.876
17.875
17.874
17.876
17.874
17.871
17.869
17.869
17.867
17.865
17.864
17.861
17.862
17.866
17.865
17.864
17.863
17.865
17.862
17.860
17.860
17.859
17.858
17.856
17.858
17.860
17.857
17.855
17.855
17.854
17.853
17.851
17.851
17.849
17.849
17.850
17.850
17.848
17.854
17.852
17.853
17.851
17.849
17.851
17.851
17.850
17.852
17.850
17.852
17.850
17.849
17.852
17.851
17.848
17.847
17.844
17.844
17.841
17.840
17.839
17.842
17.842
17.840
17.838
17.842
17.841
17.844
17.848
17.846
17.848
17.846
17.845
17.843
17.854
17.855
17.856
17.855
17.852
17.852
17.854
17.855
17.853
17.855
17.855
17.860
17.858
17.859
17.858
17.857
17.855
17.854
17.858
17.862
17.861
17.860
17.859
17.858
17.856
17.855
17.855
17.853
17.851
17.851
17.849
17.847
17.845
17.843
17.844
17.842
17.842
17.840
17.841
17.848
17.848
17.848
17.846
17.849
17.848
17.856
17.854
17.853
17.851
17.849
17.847
17.845
17.843
17.844
17.845
17.843
17.841
17.839
17.837
17.836
17.834
17.834
17.834
17.832
17.830
17.828
17.826
17.830
17.836
17.836
17.835
17.833
17.835
17.853
17.853
17.852
17.850
17.851
17.852
17.854
17.859
17.858
17.858
17.856
17.861
17.860
17.860
17.858
17.856
17.858
17.856
17.860
17.872
17.871
17.877
17.877
17.875
17.874
17.883
17.881
17.879
17.876
17.882
17.880
17.879
17.877
17.876
17.874
17.872
17.870
17.875
17.873
17.871
17.869
17.867
17.865
17.862
17.860
17.858
17.869
17.872
17.870
17.869
17.871
17.882
17.884
17.882
17.880
17.878
17.889
17.894
17.891
17.890
17.888
17.887
17.885
17.883
17.882
17.888
17.892
17.891
17.888
17.887
17.891
17.890
17.889
17.898
17.897
17.897
17.897
17.895
17.893
17.891
17.890
17.888
17.886
17.884
17.886
17.887
17.885
17.884
17.881
17.879
17.878
17.875
17.881
17.879
17.884
17.883
17.881
17.883
17.881
17.879
17.876
17.876
17.883
17.884
17.885
17.884
17.885
17.883
17.883
17.883
17.881
17.882
17.897
17.895
17.892
17.890
17.891
17.889
17.887
17.897
17.897
17.895
17.896
17.894
17.894
17.893
17.895
17.893
17.890
17.893
17.891
17.889
17.887
17.885
17.887
17.885
17.883
17.881
17.879
17.878
17.876
17.875
17.878
17.877
17.875
17.874
17.871
17.871
17.874
17.872
17.872
17.877
17.875
17.872
17.870
17.872
17.871
17.874
17.875
17.875
17.874
17.871
17.871
17.873
17.873
17.872
17.870
17.869
17.868
17.866
17.881
17.885
17.883
17.881
17.879
17.882
17.879
17.877
17.879
17.877
17.875
17.884
17.882
17.880
17.878
17.878
17.877
17.882
17.880
17.879
17.879
17.878
17.879
17.880
17.884
17.883
17.881
17.879
17.881
17.880
17.878
17.881
17.879
17.881
17.880
17.884
17.882
17.882
17.882
17.881
17.879
17.879
17.876
17.884
17.883
17.881
17.881
17.883
17.881
17.885
17.886
17.891
17.889
17.890
17.893
17.892
17.890
17.889
17.888
17.890
17.888
17.888
17.886
17.885
17.883
17.884
17.882
17.880
17.881
17.880
17.878
17.879
17.882
17.882
17.888
17.887
17.885
17.883
17.893
17.892
17.890
17.889
17.887
17.885
17.886
17.888
17.887
17.885
17.884
17.886
17.888
17.886
17.884
17.882
17.880
17.881
17.880
17.882
17.888
17.886
17.884
17.882
17.880
17.879
17.877
17.875
17.873
17.871
17.869
17.867
17.865
17.865
17.863
17.863
17.861
17.859
17.862
17.860
17.859
17.857
17.855
17.861
17.864
17.863
17.862
17.861
17.864
17.867
17.865
17.863
17.862
17.860
17.858
17.856
17.855
17.854
17.855
17.853
17.852
17.849
17.848
17.847
17.845
17.845
17.845
17.843
17.841
17.860
17.858
17.856
17.854
17.852
17.856
17.854
17.854
17.856
17.854
17.854
17.854
17.861
17.863
17.861
17.866
17.864
17.862
17.861
17.859
17.860
17.871
17.869
17.871
17.871
17.869
17.876
17.879
17.877
17.875
17.874
17.872
17.870
17.872
17.871
17.869
17.867
17.865
17.867
17.866
17.866
17.868
17.869
17.867
17.865
17.864
17.862
17.860
17.858
17.860
17.859
17.857
17.855
17.862
17.862
17.861
17.859
17.857
17.861
17.859
17.857
17.858
17.863
17.863
17.861
17.859
17.867
17.866
17.865
17.863
17.878
17.879
17.877
17.875
17.873
17.872
17.871
17.871
17.869
17.869
17.867
17.865
17.863
17.861
17.860
17.864
17.862
17.868
17.867
17.865
17.865
17.865
17.869
17.870
17.872
17.873
17.881
17.879
17.881
17.879
17.877
17.880
17.878
17.876
17.875
17.875
17.873
17.876
17.877
17.878
17.876
17.874
17.872
17.871
17.869
17.867
17.870
17.869
17.867
17.876
17.884
17.897
17.898
17.897
17.895
17.895
17.895
17.897
17.896
17.894
17.892
17.890
17.894
17.894
17.892
17.890
17.888
17.888
17.896
17.894
17.897
17.897
17.903
17.901
17.900
17.899
17.897
17.895
17.893
17.892
17.899
17.904
17.903
17.910
17.907
17.909
17.907
17.904
17.905
17.911
17.919
17.917
17.914
17.916
17.914
17.913
17.911
17.910
17.908
17.906
17.905
17.904
17.902
17.900
17.907
17.905
17.905
17.903
17.906
17.904
17.904
17.904
17.906
17.905
17.906
17.915
17.916
17.914
17.914
17.913
17.912
17.911
17.909
17.907
17.912
17.910
17.909
17.907
17.905
17.914
17.912
17.912
17.913
17.911
17.911
17.915
17.916
17.914
17.912
17.910
17.908
17.906
17.906
17.910
17.908
17.918
17.916
17.914
17.914
17.916
17.914
17.916
17.920
17.919
17.918
17.917
17.916
17.914
17.912
17.920
17.926
17.932
17.930
17.929
17.929
17.927
17.925
17.925
17.923
17.926
17.927
17.926
17.924
17.922
17.922
17.925
17.923
17.928
17.935
17.935
17.933
17.931
17.929
17.929
17.932
17.934
17.937
17.935
17.936
17.937
17.934
17.940
17.938
17.936
17.935
17.933
17.933
17.931
17.929
17.928
17.926
17.925
17.932
17.931
17.930
17.929
17.928
17.932
17.931
17.929
17.928
17.926
17.930
17.930
17.928
17.927
17.925
17.923
17.921
17.923
17.924
17.922
17.922
17.921
17.921
17.920
17.918
17.918
17.916
17.914
17.917
17.917
17.920
17.920
17.920
17.918
17.916
17.917
17.920
17.929
17.929
17.934
17.932
17.934
17.943
17.942
17.954
17.952
17.958
17.957
17.957
17.956
17.954
17.952
17.956
17.956
17.955
17.953
17.951
17.952
17.950
17.952
17.951
17.951
17.949
17.949
17.951
17.950
17.948
17.946
17.948
17.946
17.943
17.941
17.940
17.939
17.937
17.935
17.933
17.931
17.929
17.928
17.926
17.928
17.927
17.924
17.923
17.923
17.921
17.927
17.931
17.929
17.927
17.927
17.927
17.927
17.928
17.926
17.928
17.926
17.924
17.925
17.923
17.920
17.924
17.924
17.922
17.922
17.921
17.919
17.917
17.917
17.920
17.919
17.924
17.922
17.921
17.920
17.918
17.919
17.917
17.917
17.918
17.916
17.923
17.930
17.928
17.927
17.925
17.927
17.926
17.924
17.922
17.921
17.926
17.925
17.923
17.922
17.921
17.919
17.918
17.919
17.920
17.924
17.923
17.922
17.922
17.930
17.932
17.933
17.931
17.930
17.928
17.926
17.933
17.931
17.932
17.932
17.939
17.938
17.936
17.934
17.932
17.931
17.932
17.930
17.930
17.931
17.929
17.928
17.926
17.925
17.924
17.922
17.921
17.920
17.918
17.928
17.926
17.931
17.929
17.927
17.927
17.925
17.925
17.926
17.927
17.926
17.926
17.926
17.924
17.923
17.921
17.919
17.917
17.915
17.914
17.913
17.913
17.912
17.911
17.909
17.910
17.914
17.915
17.913
17.914
17.912
17.911
17.917
17.916
17.914
17.914
17.915
17.913
17.919
17.925
17.925
17.923
17.922
17.920
17.918
17.918
17.918
17.916
17.914
17.914
17.912
17.910
17.909
17.907
17.905
17.905
17.906
17.909
17.918
17.918
17.918
17.917
17.915
17.913
17.916
17.915
17.913
17.912
17.914
17.912
17.915
17.913
17.916
17.915
17.913
17.911
17.919
17.918
17.920
17.920
17.918
17.919
17.917
17.920
17.918
17.916
17.914
17.912
17.914
17.916
17.914
17.912
17.911
17.912
17.912
17.911
17.912
17.910
17.908
17.909
17.909
17.907
17.905
17.904
17.906
17.911
17.909
17.912
17.910
17.912
17.911
17.916
17.914
17.912
17.913
17.911
17.909
17.908
17.907
17.905
17.903
17.901
17.899
17.898
17.896
17.894
17.892
17.891
17.892
17.891
17.893
17.891
17.891
17.905
17.906
17.905
17.909
17.909
17.917
17.916
17.915
17.914
17.912
17.911
17.909
17.908
17.906
17.911
17.910
17.913
17.911
17.911
17.912
17.911
17.913
17.911
17.912
17.912
17.914
17.914
17.919
17.919
17.918
17.920
17.919
17.926
17.924
17.923
17.922
17.920
17.919
17.917
17.917
17.915
17.916
17.915
17.914
17.913
17.911
17.909
17.913
17.911
17.915
17.913
17.913
17.914
17.912
17.912
17.910
17.908
17.909
17.910
17.908
17.915
17.913
17.911
17.909
17.909
17.908
17.906
17.906
17.905
17.904
17.902
17.900
17.902
17.900
17.899
17.911
17.911
17.910
17.908
17.906
17.905
17.903
17.907
17.906
17.905
17.903
17.903
17.902
17.902
17.900
17.898
17.898
17.902
17.900
17.898
17.896
17.897
17.896
17.899
17.897
17.906
17.908
17.911
17.909
17.907
17.905
17.910
17.911
17.910
17.909
17.908
17.909
17.908
17.908
17.906
17.905
17.904
17.909
17.908
17.906
17.904
17.904
17.903
17.902
17.902
17.907
17.907
17.906
17.912
17.910
17.908
17.911
17.910
17.910
17.912
17.910
17.910
17.908
17.908
17.906
17.904
17.902
17.902
17.912
17.912
17.913
17.913
17.911
17.910
17.910
17.915
17.913
17.911
17.912
17.910
17.909
17.907
17.908
17.909
17.909
17.909
17.909
17.907
17.908
17.907
17.911
17.910
17.908
17.906
17.905
17.904
17.907
17.907
17.906
17.904
17.902
17.902
17.901
17.900
17.902
17.900
17.904
17.906
17.914
17.912
17.910
17.914
17.914
17.912
17.911
17.912
17.912
17.914
17.914
17.913
17.911
17.909
17.908
17.906
17.905
17.904
17.902
17.905
17.905
17.906
17.905
17.909
17.907
17.909
17.907
17.908
17.908
17.906
17.905
17.903
17.905
17.903
17.904
17.902
17.910
17.911
17.909
17.907
17.908
17.906
17.904
17.907
17.905
17.903
17.901
17.900
17.901
17.899
17.899
17.897
17.898
17.898
17.896
17.896
17.896
17.894
17.892
17.890
17.890
17.894
17.893
17.901
17.900
17.900
17.902
17.900
17.898
17.900
17.899
17.897
17.898
17.897
17.895
17.898
17.896
17.894
17.893
17.891
17.889
17.887
17.886
17.884
17.882
17.881
17.879
17.879
17.878
17.876
17.874
17.872
17.870
17.879
17.877
17.876
17.874
17.872
17.873
17.879
17.877
17.877
17.879
17.877
17.875
17.877
17.876
17.875
17.873
17.874
17.873
17.871
17.869
17.867
17.865
17.869
17.870
17.868
17.866
17.864
17.864
17.862
17.862
17.861
17.860
17.860
17.859
17.857
17.857
17.860
17.858
17.858
17.856
17.855
17.863
17.861
17.863
17.861
17.860
17.861
17.862
17.860
17.859
17.857
17.855
17.857
17.858
17.858
17.858
17.858
17.858
17.858
17.857
17.855
17.853
17.854
17.852
17.853
17.851
17.850
17.851
17.852
17.853
17.851
17.850
17.849
17.847
17.846
17.845
17.843
17.843
17.846
17.850
17.851
17.851
17.850
17.849
17.849
17.852
17.850
17.848
17.847
17.847
17.849
17.850
17.850
17.849
17.848
17.849
17.850
17.850
17.848
17.847
17.846
17.844
17.844
17.848
17.846
17.845
17.843
17.847
17.845
17.844
17.842
17.843
17.841
17.839
17.838
17.837
17.837
17.835
17.834
17.834
17.832
17.833
17.834
17.834
17.833
17.831
17.829
17.828
17.829
17.827
17.829
17.827
17.825
17.824
17.825
17.828
17.828
17.835
17.837
17.846
17.846
17.848
17.853
17.851
17.849
17.847
17.846
17.846
17.849
17.848
17.847
17.847
17.845
17.844
17.842
17.852
17.851
17.849
17.853
17.851
17.850
17.848
17.847
17.847
17.847
17.845
17.844
17.845
17.844
17.842
17.840
17.839
17.845
17.844
17.843
17.842
17.845
17.847
17.845
17.849
17.853
17.852
17.850
17.848
17.846
17.845
17.850
17.851
17.850
17.849
17.847
17.845
17.846
17.844
17.842
17.841
17.839
17.838
17.836
17.835
17.837
17.835
17.834
17.833
17.832
17.831
17.829
17.827
17.826
17.832
17.831
17.838
17.844
17.843
17.841
17.842
17.841
17.839
17.838
17.841
17.842
17.840
17.839
17.838
17.841
17.840
17.838
17.837
17.842
17.844
17.842
17.840
17.838
17.838
17.842
17.844
17.846
17.845
17.843
17.841
17.841
17.844
17.842
17.840
17.839
17.837
17.835
17.839
17.837
17.835
17.834
17.832
17.833
17.832
17.835
17.841
17.839
17.837
17.836
17.834
17.833
17.837
17.835
17.834
17.833
17.836
17.834
17.832
17.831
17.829
17.828
17.827
17.838
17.837
17.835
17.833
17.842
17.840
17.839
17.838
17.837
17.838
17.838
17.841
17.842
17.841
17.839
17.838
17.836
17.844
17.847
17.847
17.857
17.860
17.859
17.860
17.862
17.862
17.860
17.859
17.858
17.865
17.865
17.868
17.870
17.868
17.868
17.866
17.864
17.863
17.861
17.860
17.858
17.860
17.859
17.857
17.861
17.859
17.858
17.856
17.857
17.858
17.858
17.857
17.859
17.859
17.858
17.857
17.857
17.856
17.859
17.858
17.856
17.855
17.853
17.852
17.850
17.854
17.855
17.853
17.854
17.853
17.851
17.850
17.848
17.847
17.846
17.847
17.849
17.847
17.846
17.845
17.845
17.848
17.847
17.850
17.848
17.847
17.845
17.844
17.842
17.840
17.838
17.837
17.839
17.842
17.840
17.839
17.837
17.835
17.836
17.834
17.835
17.836
17.843
17.841
17.842
17.840
17.838
17.838
17.837
17.836
17.834
17.839
17.837
17.835
17.833
17.840
17.839
17.840
17.839
17.837
17.837
17.837
17.835
17.835
17.833
17.832
17.834
17.832
17.831
17.831
17.829
17.832
17.833
17.841
17.839
17.837
17.838
17.836
17.835
17.833
17.831
17.831
17.829
17.828
17.826
17.827
17.825
17.823
17.824
17.823
17.821
17.824
17.822
17.823
17.822
17.821
17.819
17.826
17.825
17.826
17.829
17.829
17.833
17.834
17.832
17.832
17.830
17.833
17.839
17.840
17.843
17.844
17.843
17.841
17.839
17.837
17.836
17.834
17.839
17.839
17.838
17.846
17.846
17.849
17.847
17.845
17.847
17.849
17.847
17.845
17.843
17.842
17.840
17.838
17.839
17.838
17.837
17.837
17.839
17.839
17.838
17.837
17.835
17.837
17.838
17.836
17.834
17.841
17.849
17.848
17.848
17.848
17.854
17.852
17.853
17.851
17.852
17.852
17.851
17.849
17.848
17.851
17.849
17.847
17.845
17.844
17.847
17.846
17.846
17.844
17.843
17.841
17.841
17.839
17.838
17.842
17.843
17.846
17.846
17.846
17.846
17.844
17.843
17.844
17.842
17.843
17.845
17.843
17.846
17.847
17.847
17.845
17.844
17.844
17.844
17.844
17.843
17.841
17.849
17.848
17.847
17.846
17.853
17.854
17.853
17.856
17.854
17.853
17.851
17.849
17.847
17.846
17.844
17.845
17.843
17.845
17.843
17.849
17.849
17.847
17.846
17.847
17.847
17.846
17.851
17.851
17.851
17.849
17.849
17.847
17.846
17.844
17.844
17.843
17.842
17.841
17.839
17.846
17.844
17.842
17.845
17.846
17.846
17.844
17.844
17.843
17.841
17.839
17.838
17.836
17.836
17.837
17.835
17.838
17.836
17.835
17.835
17.834
17.837
17.835
17.834
17.832
17.831
17.830
17.828
17.826
17.824
17.824
17.822
17.821
17.819
17.818
17.816
17.814
17.817
17.819
17.817
17.820
17.820
17.821
17.819
17.822
17.830
17.829
17.827
17.825
17.824
17.822
17.822
17.821
17.828
17.827
17.826
17.825
17.828
17.829
17.830
17.832
17.830
17.829
17.827
17.832
17.832
17.831
17.835
17.834
17.835
17.836
17.837
17.836
17.834
17.832
17.830
17.829
17.827
17.826
17.824
17.824
17.827
17.829
17.832
17.831
17.830
17.828
17.827
17.826
17.827
17.828
17.828
17.829
17.827
17.825
17.826
17.824
17.823
17.831
17.830
17.828
17.827
17.826
17.827
17.826
17.825
17.827
17.829
17.830
17.828
17.826
17.825
17.826
17.829
17.828
17.827
17.826
17.828
17.826
17.825
17.824
17.824
17.822
17.820
17.819
17.817
17.824
17.822
17.827
17.827
17.825
17.828
17.828
17.830
17.828
17.827
17.829
17.831
17.831
17.829
17.828
17.827
17.825
17.823
17.821
17.826
17.825
17.830
17.829
17.835
17.843
17.841
17.844
17.842
17.841
17.841
17.852
17.850
17.852
17.850
17.852
17.852
17.850
17.849
17.851
17.854
17.852
17.850
17.848
17.847
17.848
17.850
17.850
17.849
17.851
17.852
17.855
17.853
17.851
17.851
17.851
17.852
17.858


==> Data/PDF1.txt <==
6.25
24.53
0.00
24.41
26.36
4.49
0.00
0.64
0.53
0.41
2.65
1.82
67.76
30.45
11.39
1.41
10.86
31.58
20.47
63.59
25.85
31.68
135.54
29.68
44.94
29.04
32.16
1.77
0.00
0.00
1.12
38.14
43.38
105.81
7.67
38.79
5.63
0.00
30.16
35.22
1.05
16.34
53.77
33.33
61.47
69.36
4.64
0.00
43.08
22.16
61.25
4.36
0.73
0.36
0.00
27.21
7.36
0.00
59.05
5.12
21.82
36.64
0.00
11.99
115.05
109.55
2.34
74.48
0.07
44.17
4.71
0.00
91.44
0.36
30.30
52.06
5.84
36.83
26.93
57.04
0.00
17.44
2.61
3.05
0.00
44.60
32.76
116.65
51.44
2.53
45.08
11.66
10.03
34.24
17.46
0.00
33.02
1.86
106.40
1.29
26.49
15.62
19.86
63.57
33.44
27.43
0.00
34.73
2.63
68.74
21.63
0.00
0.55
0.00
0.00
23.09
61.71
0.87
15.69
12.68
0.00
0.42
11.26
52.40
0.00
81.09
16.70
13.38
38.75
6.13
3.13
61.90
3.16
98.00
71.72
0.77
6.02
0.00
86.65
28.78
8.64
3.40
15.45
21.72
28.59
22.28
2.35
2.46
0.00
19.06
0.65
1.50
0.22
0.00
161.25
1.85
58.06
14.61
9.29
0.00
1.42
1.39
4.17
35.05
30.66
6.77
17.59
7.52
27.13
0.00
59.76
9.98
27.91
1.38
0.00
68.85
2.59
1.08
51.84
61.65
18.14
0.00
5.50
7.88
1.93
70.20
13.80
83.33
1.57
47.96
7.36
0.00
0.00
7.63
1.18
2.85
2.35
24.54
88.48
0.00
21.79
24.87
29.76
0.00
2.79
9.45
1.33
1.23
11.75
10.90
17.25
8.19
29.03
52.47
4.63
66.41
13.37
0.00
10.45
17.83
86.56
69.44
6.29
0.00
36.89
5.23
69.36
45.46
61.11
96.05
10.07
0.98
80.62
31.86
0.00
18.26
32.93
47.23
72.04
25.94
7.53
0.00
0.00
14.05
112.93
12.70
45.08
25.01
25.04
34.94
0.00
70.85
28.90
6.31
6.09
10.54
14.81
4.29
51.49
12.10
12.63
3.58
7.93
67.79
0.29
0.00
3.14
3.07
36.66
8.47
18.09
15.11
3.98
33.89
25.26
25.70
12.60
35.38
2.87
0.00
19.95
31.57
0.00
3.61
26.46
6.11
7.40
65.81
2.92
43.76
10.07
33.47
46.18
45.06
2.70
9.05
26.87
0.00
1.45
85.30
55.50
32.63
0.00
16.85
0.38
4.90
62.09
40.66
41.86
0.32
1.54
1.46
62.85
27.07
5.03
19.65
0.00
16.68
16.45
22.71
85.84
6.66
0.00
55.33
4.87
6.29
11.44
0.58
75.45
54.68
4.32
11.47
2.77
0.00
26.17
81.05
3.58
0.20
16.07
19.52
50.71
17.79
31.25
100.60
0.51
50.57
17.04
8.06
1.42
0.00
75.54
0.00
31.50
38.13
0.00
54.66
2.68
6.70
97.01
1.20
70.25
7.48
10.06
1.75
11.04
46.20
27.35
0.00
0.00
61.44
5.29
51.63
19.14
44.37
1.61
26.41
20.46
0.34
1.28
97.32
0.00
30.76
2.40
0.00
17.74
2.44
88.78
0.69
20.27
19.50
0.34
6.65
35.38
0.40
16.85
2.42
32.19
40.24
17.09
1.48
21.42
1.22
1.95
6.37
37.91
8.85
6.02
77.61
53.13
15.29
24.39
37.46
2.99
35.10
0.00
7.08
13.81
6.50
14.12
9.16
29.29
15.84
11.35
39.40
0.00
75.71
0.00
7.67
2.53
39.16
60.72
11.32
7.80
30.63
11.81
3.26
0.00
77.25
49.48
16.72
8.50
7.80
7.87
31.69
28.42
0.00
48.76
13.56
29.81
13.93
29.02
38.03
0.30
3.31
1.21
6.36
28.91
80.09
5.19
0.17
0.00
5.94
5.79
42.77
30.34
9.29
0.00
29.15
7.77
0.00
6.65
59.20
22.37
43.84
15.25
0.63
50.42
1.68
1.11
2.71
0.00
32.72
0.38
12.70
7.13
24.71
35.02
34.62
9.42
0.28
0.77
15.74
30.19
36.63
37.84
3.09
27.02
3.45
12.91
2.48
20.28
20.97
0.00
24.57
6.75
0.00
50.42
2.06
0.00
0.75
32.23
3.29
10.24
0.00
112.77
0.00
17.10
6.43
1.67
0.00
25.94
17.81
0.22
22.17
34.85
58.19
36.34
6.46
6.06
16.67
28.06
0.00
28.89
7.84
14.10
12.15
14.91
0.98
10.99
1.34
30.46
0.00
4.18
5.60
14.78
20.81
0.00
20.55
0.00
25.16
9.68
52.27
35.95
8.70
23.49
11.59
33.94
0.00
1.60
0.00
0.00
6.45
5.78
5.43
0.00
2.88
20.54
36.28
0.00
0.36
3.19
5.44
0.19
4.63
11.25
1.00
0.00
23.63
0.00
0.00
88.86
15.22
1.35
4.09
56.42
23.18
2.33
67.17
47.81
4.80
18.67
3.05
88.25
1.11
18.58
2.54
22.71
2.54
0.00
8.77
0.00
21.57
101.69
24.36
3.40
0.00
16.04
7.75
10.75
2.07
25.03
15.89
17.98
6.63
0.00
4.98
5.01
10.87
5.17
1.11
36.46
6.00
0.00
0.91
14.67
35.60
0.00
39.29
55.79
51.52
92.27
5.35
54.10
40.39
3.71
0.00
0.47
10.09
3.43
16.27
0.00
0.00
82.95
7.83
0.00
0.00
38.35
11.26
0.00
0.00
0.00
67.99
0.96
6.87
41.60
7.26
15.93
28.05
0.00
3.37
49.64
5.31
52.77
6.52
31.92
0.59
3.98
0.00
12.87
11.40
27.58
17.31
0.00
8.28
8.63
0.00
25.08
27.74
9.67
24.56
17.42
73.91
0.00
72.25
22.67
52.39
1.17
8.65
15.11
56.95
1.91
15.97
1.16
2.97
12.92
139.39
1.07
0.00
20.97
39.39
0.00
8.36
14.89
21.94
0.00
12.23
12.53
30.96
2.10
9.09
0.55
8.00
34.52
0.00
39.90
2.73
25.49
5.21
1.03
21.18
14.62
8.03
0.00
0.94
18.75
13.16
2.47
91.89
23.50
0.00
4.97
3.32
7.86
36.57
8.57
2.51
0.48
49.20
7.15
145.07
40.14
0.00
35.97
0.00
35.88
11.62
36.19
59.67
0.00
0.40
2.61
58.16
82.95
32.90
13.79
90.38
0.00
4.17
2.94
0.00
0.73
9.01
2.47
3.26
21.75
1.92
47.26
17.59
21.40
8.32
6.78
25.65
61.85
0.00
0.00
0.36
0.00
40.39
4.45
4.31
26.51
28.68
72.53
0.00
65.77
57.54
8.89
0.16
21.37
5.85
9.75
1.85
0.57
25.90
111.46
17.66
3.39
17.02
17.36
0.00
0.28
2.19
62.32
0.00
0.00
0.28
38.68
27.08
0.00
19.14
0.00
8.83
35.55
2.58
36.54
2.41
17.28
90.91
99.52
36.96
18.01
3.79
16.05
3.97
20.31
33.82
45.76
39.84
3.49
55.13
14.16
35.08
17.37
0.00
0.00
50.75
87.61
17.52
84.67
32.90
4.56
0.36
0.89
3.90
21.20
0.10
0.00
2.43
3.31
7.20
11.72
9.10
76.25
0.00
96.02
0.00
0.00
1.68
0.78
0.35
0.00
0.11
13.18
3.96
0.00
55.71
142.97
15.54
48.41
36.57
15.48
44.80
22.54
21.59
46.38
6.21
135.17
0.00
0.00
1.32
46.23
26.77
29.65
2.19
25.15
0.00
22.83
0.00
42.28
64.37
0.39
44.25
1.46
2.59
34.74
133.37
21.92
15.42
16.80
29.47
0.00
0.00
0.00
78.52
7.53
46.40
0.76
1.51
0.00
37.70
14.80
36.23
0.31
13.88
4.08
9.19
8.48
7.31
2.32
20.76
24.95
22.11
1.82
8.61
0.00
23.97
8.36
76.44
31.83
43.29
5.79
2.33
16.68
6.19
4.50
0.00
57.64
11.88
32.66
26.52
26.78
31.53
7.95
12.64
67.39
6.15
27.58
58.02
70.55
31.75
24.43
13.40
6.33
0.00
0.00
2.51
10.20
30.70
13.67
0.00
14.84
44.94
65.32
0.07
48.99
0.00
1.27
36.82
36.87
80.34
13.20
19.16
16.42
75.46
42.58
5.49
50.41
2.82
68.38
108.24
0.55
38.33
31.68
0.00
7.92
32.79
20.52
0.00
0.00
0.78
10.94
81.70
14.80
5.96
15.27
4.92
50.69
10.03
59.19
15.39
0.59
88.31
5.27
34.20
53.19
3.02
18.51
152.40
1.42
1.87
35.67
0.00
78.61
10.01
22.49
35.77
0.41
8.07
0.00
6.72
169.67
4.84
5.68
12.79
0.00
55.58
2.67
12.95
0.22
81.72
71.43
21.84
5.20
0.00
6.04
89.75
35.16
30.93
0.00
1.62
1.45
3.42
35.67
0.00
4.70
6.11
110.45
6.88
0.00
6.52
1.50
9.59
17.60
22.52
10.56
0.00
0.00
131.78
0.00
106.13
16.63
19.15
5.29
40.61
21.43
17.92
17.38
3.48
0.00
103.61
14.60
1.65
0.90
3.76
27.51
15.94
4.52
0.00
22.89
29.47
28.76
9.98
41.30
0.00
46.46
9.50
21.27
13.87
0.00
1.15
17.67
1.97
4.98
3.71
17.09
0.00
11.41
1.09
9.05
1.62
35.77
7.50
56.37
22.61
28.87
36.40
1.92
14.66
1.81
26.08
3.74
13.23
62.22
107.52
3.40
0.41
0.69
0.00
20.31
12.26
8.94
0.00
24.07
6.40
17.22
71.03
0.00
54.21
0.00
21.70
0.81
19.71
83.97
2.63
0.33
2.50
5.71
9.48
3.16
6.08
54.64
15.13
32.07
0.00
58.34
1.16
19.10
0.00
0.34
0.00
3.01
1.10
2.14
67.08
1.70
4.08
0.26
58.65
22.24
6.40
0.00
19.21
0.00
0.39
5.09
72.39
0.77
0.64
16.14
32.09
0.00
16.91
23.09
6.74
12.41
127.45
4.75
23.56
0.00
4.52
0.00
0.00
24.74
46.68
16.75
0.48
6.97
123.17
2.26
25.57
12.56
0.00
27.41
27.38
5.76
0.00
48.59
0.00
0.00
73.04
63.34
2.11
9.95
36.12
9.09
0.00
14.70
2.46
32.37
87.08
21.27
1.11
16.70
0.00
0.70
0.00
71.12
25.55
41.17
0.00
13.51
0.00
0.38
41.78
2.51
121.28
11.18
26.38
16.14
28.04
1.41
20.83
14.65
15.20
2.08
21.17
145.70
9.96
28.46
14.89
0.00
0.00
8.63
14.53
5.94
10.82
6.12
2.11
85.15
13.70
63.60
3.06
12.89
18.71
6.66
26.68
8.88
0.00
2.45
0.10
2.15
36.30
0.00
0.00
10.28
14.07
0.72
28.17
14.94
0.00
15.50
7.10
74.25
11.34
73.86
1.40
0.00
64.07
0.00
1.60
0.00
35.84
13.58
54.42
2.50
19.23
13.70
5.58
40.39
16.40
31.32
0.39
67.43
0.00
15.85
34.77
0.55
0.00
26.53
0.00
8.29
41.03
19.32
25.85
19.46
0.62
0.00
11.54
69.68
0.00
6.58
0.00
47.74
0.00
4.92
38.85
15.99
51.92
45.52
0.00
0.67
99.80
20.32
29.26
0.00
0.00
0.00
0.36
4.73
0.00
6.31
41.76
81.90
0.11
0.00
0.00
30.57
0.00
27.03
31.76
21.37
2.80
89.54
11.03
44.76
34.43
48.28
29.21
29.79
0.46
0.00
70.12
21.88
0.00
0.67
23.14
0.62
25.31
55.12
37.46
1.55
0.00
18.91
22.17
48.38
36.43
1.09
6.11
46.76
69.87
19.82
34.54
68.57
10.54
12.32
10.37
7.01
3.82
112.78
21.45
0.00
5.05
12.95
9.54
54.33
38.07
2.18
0.96
5.43
0.00
8.22
24.57
0.00
5.05
31.77
11.59
56.16
66.04
60.30
0.00
1.54
2.71
0.00
108.64
4.05
0.00
48.64
0.00
0.00
1.25
0.00
0.00
10.31
0.22
66.85
44.82
81.87
7.16
45.84
0.00
0.00
17.81
20.74
31.08
29.63
54.79
43.47
1.41
0.00
18.27
0.00
15.63
0.00
15.19
0.00
87.85
0.00
31.26
4.53
35.12
13.93
0.00
2.65
3.33
5.17
105.38
29.15
7.63
15.04
41.56
21.41
1.95
0.96
0.69
68.08
0.00
0.68
23.58
19.10
37.91
0.00
62.43
22.56
39.58
1.43
49.22
33.25
4.20
0.00
3.19
2.21
0.00
4.92
10.01
0.86
29.76
18.44
0.00
7.63
40.99
12.91
1.93
53.71
1.55
0.00
1.42
49.00
0.00
1.24
30.02
21.95
2.16
51.63
32.22
17.00
0.00
0.00
22.55
34.21
0.00
88.38
0.58
26.14
97.97
0.00
1.75
0.00
7.09
11.29
0.00
47.25
5.06
9.30
20.38
4.76
44.28
10.65
15.44
73.10
29.16
0.00
17.13
5.96
1.58
57.15
0.35
9.03
71.80
21.03
60.15
72.64
0.00
26.57
0.48
2.54
9.00
28.09
62.53
14.33
0.00
5.62
0.71
7.61
0.34
70.92
65.95
93.31
91.46
7.39
7.09
39.28
0.89
51.28
54.03
1.09
10.83
0.78
4.32
24.07
52.71
0.00
8.82
1.96
7.63
0.54
6.91
0.00
39.57
58.56
17.27
0.00
3.92
23.52
72.36
103.84
10.16
2.54
1.91
6.45
0.00
7.77
0.00
2.45
0.00
41.46
53.41
69.24
0.00
1.97
18.98
73.42
62.56
0.23
7.54
16.49
22.83
19.58
0.00
28.64
17.09
42.00
0.00
0.00
0.00
0.61
15.24
12.02
3.11
8.02
33.01
0.00
6.84
7.88
13.23
3.67
35.50
39.28
0.00
0.00
21.83
18.33
1.11
61.53
0.00
15.52
21.00
41.55
12.32
15.89
27.58
21.06
3.07
4.57
20.14
67.05
0.91
7.51
60.57
57.82
0.00
0.00
85.84
30.16
5.01
14.26
49.97
0.00
44.71
24.23
0.00
13.43
41.41
16.19
29.93
0.97
11.06
0.38
8.59
59.19
29.84
3.42
16.42
67.69
5.36
67.99
16.36
23.77
50.51
12.17
0.00
55.97
0.00
3.61
0.73
26.10
0.00
13.97
22.05
49.11
25.27
0.00
4.25
77.09
1.91
2.43
63.58
17.65
64.85
88.38
0.00
4.22
14.78
24.16
5.73
22.17
0.00
0.00
1.26
26.19
7.62
11.44
0.00
0.00
11.44
91.85
141.55
0.00
1.48
11.91
193.09
9.61
29.99
13.44
0.41
9.37
1.71
59.65
0.82
2.81
20.51
37.00
43.68
9.44
0.19
0.00
4.55
9.30
0.00
0.00
0.54
5.73
3.54
22.50
13.96
21.86
4.20
15.38
64.45
2.25
14.95
0.38
0.37
28.42
36.79
0.00
49.59
23.31
11.86
72.30
31.59
68.22
4.86
9.67
0.00
16.24
29.04
5.06
41.43
3.50
1.80
0.00
44.12
4.95
8.19
0.00
3.12
10.91
46.99
1.77
13.37
23.09
4.71
0.00
64.76
5.90
6.25
0.00
25.71
17.42
0.00
26.87
0.00
10.91
61.72
10.31
28.28
96.04
21.42
18.38
105.55
22.15
1.61
9.51
0.00
53.86
37.11
30.13
47.65
15.54
48.41
1.13
5.23
2.20
13.75
70.58
0.51
0.22
6.49
14.28
114.24
6.74
2.90
2.27
0.00
0.00
0.00
1.82
2.26
4.86
31.91
15.79
1.23
11.44
7.05
3.68
17.00
4.99
0.00
1.98
6.59
0.00
2.54
0.00
15.74
2.23
0.36
1.96
0.81
0.00
14.19
39.36
58.64
1.24
1.59
1.36
0.00
0.25
90.60
0.96
35.90
3.89
18.57
14.94
2.93
56.08
22.21
25.08
21.16
10.50
21.28
23.03
20.77
12.55
29.13
0.00
7.63
1.01
95.00
0.00
4.45
3.40
0.00
102.84
14.30
8.92
2.20
16.55
25.05
12.91
4.88
10.67
96.26
9.45
27.18
0.00
0.00
16.83
2.47
0.64
20.16
0.00
68.01
39.99
31.39
14.65
0.00
0.00
4.09
0.00
1.36
36.63
4.44
55.23
39.20
49.79
46.13
5.15
10.96
3.73
0.96
14.80
0.00
0.00
13.88
6.77
10.89
0.00
3.66
17.99
0.70
66.18
105.85
60.03
5.99
0.00
9.68
49.35
8.11
1.15
8.25
35.07
110.67
0.62
34.06
9.30
34.78
29.09
50.88
74.54
4.89
22.51
73.03
9.59
119.34
4.97
0.00
2.89
12.79
3.36
35.45
1.82
0.00
35.64
19.19
0.00
0.00
16.15
40.00
0.00
0.75
64.67
8.46
3.65
46.74
3.96
40.11
4.47
3.52
57.95
2.51
99.25
12.35
22.96
15.14
20.78
1.18
0.28
30.51
7.97
3.79
0.00
6.41
19.86
54.77
8.39
0.07
1.76
51.50
22.26
4.20
3.48
0.00
37.86
0.00
5.89
0.08
0.22
14.95
6.80
1.92
39.80
0.00
54.60
43.31
0.00
0.55
13.39
3.78
22.56
0.00
14.52
0.00
0.00
0.00
12.39
48.09
54.18
0.00
12.91
0.00
34.08
24.49
73.21
5.36
0.00
101.49
25.28
23.06
66.11
0.00
0.15
29.15
36.29
10.18
0.00
0.00
20.83
31.05
68.08
56.84
0.00
21.33
3.71
0.38
0.00
0.73
0.24
0.56
1.12
23.93
48.35
41.73
22.92
2.17
29.11
48.82
5.43
55.89
44.45
0.00
89.90
39.88
0.00
0.00
30.08
0.00
13.20
7.64
0.00
77.03
1.45
9.34
1.78
0.44
27.02
0.53
79.97
34.34
23.30
39.56
2.17
80.92
3.11
9.98
9.90
27.38
7.11
67.06
24.46
1.55
0.00
18.40
17.94
46.92
4.62
42.30
1.15
47.90
9.49
16.22
99.21
55.94
0.00
48.27
19.21
36.39
10.48
6.10
9.03
48.98
0.00
11.20
0.00
19.09
4.94
1.10
0.00
23.64
15.15
0.00
0.00
1.56
62.75
63.43
0.00
0.00
0.00
6.17
14.98
14.15
0.78
1.55
0.73
59.59
0.00
11.07
77.24
6.43
11.54
2.41
22.44
0.00
20.48
14.57
2.17
1.93
34.80
100.86
0.00
0.00
49.62
2.01
0.00
0.30
16.25
115.77
41.83
13.33
0.00
12.21
9.06
33.74
14.98
28.16
127.83
0.00
0.00
2.66
0.00
10.37
37.22
50.57
45.80
1.73
11.88
47.92
2.09
16.17
1.13
11.61
0.00
0.00
0.48
11.26
5.76
13.57
26.55
0.47
26.28
24.90
6.87
64.59
51.30
10.71
11.91
8.23
5.53
0.00
7.64
0.79
23.45
41.96
11.36
1.69
36.97
56.02
5.73
0.72
4.24
95.74
43.87
45.03
13.59
0.21
37.26
47.80
1.80
40.93
2.67
1.66
1.17
49.25
57.97
53.41
7.42
71.72
39.75
12.70
16.91
18.74
15.11
18.38
2.29
12.33
2.34
68.81
24.48
44.08
7.33
2.83
1.15
0.00
35.77
15.78
7.80
0.00
0.00
9.74
3.67
0.00
1.77
14.55
10.02
22.33
2.66
19.02
28.81
39.86
18.26
11.57
25.24
51.62
0.65
16.72
0.36
4.57
6.41
14.03
74.04
131.74
15.09
0.00
23.66
55.02
37.09
44.34
1.87
42.04
30.56
12.46
27.80
76.41
52.16
0.00
121.58
105.31
36.39
51.07
0.00
0.07
14.06
19.24
0.00
44.84
25.34
29.21
0.00
0.00
1.27
0.00
14.77
70.12
69.28
12.08
74.37
39.73
50.21
9.53
15.34
16.84
0.00
6.06
18.81
4.19
8.80
70.31
59.33
16.38
0.73
51.31
0.39
0.00
14.68
23.63
2.19
0.26
21.00
30.49
79.93
12.21
2.25
5.52
0.34
0.00
37.47
0.11
16.24
8.52
28.08
0.00
18.37
24.42
18.52
29.16
0.00
28.75
18.93
1.15
0.22
14.02
8.94
68.56
49.73
27.17
56.00
105.29
125.17
6.99
2.99
8.16
24.84
7.24
29.28
9.94
19.00
0.59
30.78
28.48
0.00
1.73
16.63
0.00
23.07
51.54
18.12
44.58
7.63
14.52
20.29
7.14
70.94
36.70
9.66
0.00
0.00
23.37
23.53
93.55
0.24
39.43
16.46
36.23
0.00
0.00
4.06
0.00
24.01
0.00
103.22
48.40
24.00
46.85
81.18
32.30
0.09
0.00
0.00
9.89
2.58
13.79
9.86
0.36
0.00
41.86
0.08
0.00
5.73
0.00
3.31
119.91
53.37
7.62
2.25
0.00
43.35
12.20
1.61
37.09
105.89
4.48
29.97
25.29
1.45
0.00
29.52
57.51
0.23
190.64
28.66
12.23
62.25
0.00
0.00
1.10
6.80
68.09
93.09
17.08
0.40
15.24
0.00
21.13
0.00
51.14
35.67
84.97
23.96
24.53
36.04
6.39
0.00
71.43
0.93
10.66
45.65
49.37
2.41
53.69
42.64
0.00
5.10
2.25
0.22
78.21
96.39
65.67
0.00
18.05
15.95
50.17
0.00
0.46
42.03
1.97
8.61
0.00
29.49
37.03
50.93
6.75
34.17
0.00
70.86
10.26
0.00
15.80
0.00
58.09
5.63
31.17
29.83
38.60
46.97
1.76
0.39
3.47
1.84
0.39
116.89
15.49
59.07
23.64
0.00
7.84
0.00
3.27
21.08
36.06
80.73
9.82
1.04
3.19
118.41
42.55
17.37
5.67
59.65
28.71
0.00
26.21
39.00
7.88
5.23
41.62
33.97
1.49
30.24
3.93
0.00
0.44
8.84
69.04
48.31
9.39
11.72
38.09
4.10
3.09
177.77
0.34
18.29
1.80
3.88
25.77
6.30
3.87
28.59
0.00
65.97
1.00
42.21
50.86
0.00
72.82
4.42
29.00
22.50
0.00
80.60
7.05
41.27
30.34
81.76
48.32
58.92
37.59
7.63
0.00
0.00
6.35
10.98
2.78
0.22
12.93
55.79
0.00
0.00
3.99
0.53
19.20
0.00
5.62
66.09
10.52
4.15
12.38
30.66
39.64
28.49
42.99
6.81
0.00
5.57
14.11
3.65
0.37
19.33
0.10
3.21
0.00
8.29
0.00
16.09
87.83
2.40
0.51
18.67
0.00
0.55
0.00
12.08
95.72
0.00
87.12
20.74
35.30
0.67
21.43
0.00
22.00
57.23
1.10
24.68
0.00
0.00
8.22
41.66
17.23
51.15
37.53
34.55
9.86
8.88
2.69
49.50
28.44
16.29
117.46
14.13
6.06
9.81
4.14
56.14
35.62
11.58
24.92
12.39
60.56
25.89
48.11
6.03
0.67
18.25
2.38
34.28
19.52
24.49
0.00
27.86
26.60
5.86
0.00
0.00
81.85
1.24
5.34
59.70
61.95
29.76
0.00
0.00
0.87
12.86
28.36
8.05
104.50
18.18
80.85
36.33
27.49
58.49
53.40
1.45
0.96
0.00
7.97
25.06
33.92
19.34
144.77
14.52
9.15
7.27
2.81
0.00
2.64
23.08
7.64
33.00
36.54
0.00
46.44
13.85
10.92
0.00
16.78
13.74
60.73
38.96
13.96
5.10
9.82
0.00
96.58
29.64
16.92
17.34
2.06
6.01
75.94
31.33
40.24
0.00
9.27
60.36
62.23
55.42
26.76
0.00
10.05
0.00
1.76
7.63
3.30
12.04
0.44
61.80
2.53
7.11
0.26
12.94
0.06
30.69
21.52
6.66
0.00
3.62
0.37
0.23
26.41
1.77
19.45
0.00
29.84
25.32
0.78
0.00
28.75
14.80
24.13
0.07
0.00
0.00
5.48
71.41
0.49
26.38
0.00
1.32
0.00
8.90
32.21
2.70
6.50
2.14
29.45
0.00
12.94
0.00
8.79
12.45
0.25
64.51
7.25
28.48
1.80
0.00
96.02
3.77
8.56
65.54
1.44
8.66
49.63
1.12
8.71
90.05
7.61
17.66
42.58
3.34
0.00
37.62
15.52
40.51
0.00
28.92
7.88
2.30
0.69
95.95
16.31
0.00
32.82
57.64
4.86
22.47
0.18
90.31
0.00
75.18
9.74
3.35
2.01
7.55
61.33
10.35
1.01
0.00
0.00
0.00
0.00
26.22
41.66
3.85
23.27
6.99
59.47
68.51
20.16
81.07
5.86
46.58
3.49
44.77
25.60
0.00
12.50
95.86
35.45
8.26
20.20
39.60
31.88
12.32
15.90
0.00
42.78
60.88
17.09
6.10
1.03
9.32
0.00
0.00
6.90
122.99
7.83
0.49
6.97
0.31
1.10
62.16
5.56
79.56
7.67
2.99
14.07
0.07
6.37
1.69
6.31
56.68
6.01
18.39
24.77
0.00
9.01
47.81
0.00
31.19
40.67
0.00
8.64
0.00
12.88
3.84
5.58
0.00
8.10
77.78
23.00
0.00
63.97
2.86
0.00
21.74
19.61
3.28
0.00
38.78
26.32
0.00
13.04
1.79
4.66
10.18
34.13
3.98
18.25
0.00
0.00
12.87
31.24
32.93
0.00
9.87
0.00
10.28
22.93
52.63
1.04
13.66
0.00
43.71
1.76
3.48
39.05
7.48
17.15
16.70
74.40
1.13
28.87
5.25
15.80
20.21
3.65
6.87
25.39
0.80
12.64
25.54
62.28
14.17
0.00
5.99
1.55
7.81
7.59
3.21
5.85
28.47
10.53
48.77
59.39
0.00
43.00
46.03
26.34
2.01
12.68
32.29
0.83
61.90
53.98
21.42
0.00
37.28
25.54
64.40
57.38
32.62
8.29
0.00
3.76
19.18
8.21
14.11
12.46
0.73
11.98
7.12
4.46
1.36
8.84
0.28
14.58
8.13
0.00
6.01
1.03
5.40
5.57
26.02
1.85
23.32
14.25
0.00
32.03
11.45
0.00
20.87
0.00
0.00
88.70
1.63
6.29
139.44
10.66
31.46
0.20
16.26
9.98
60.45
52.35
9.01
9.72
14.65
3.29
0.00
39.84
0.00
22.42
27.46
20.35
2.47
0.00
4.39
38.34
21.96
5.69
21.80
19.73
1.51
58.09
11.05
0.00
3.75
48.11
0.76
37.13
123.73
38.41
0.44
49.27
0.00
6.81
0.77
0.00
10.60
84.13
7.87
6.10
40.30
9.62
10.07
11.21
0.00
2.95
0.00
18.97
40.77
16.67
10.17
28.94
0.00
86.38
28.37
10.90
21.98
54.74
0.34
3.37
11.77
18.62
33.97
18.73
0.00
4.72
0.00
0.00
5.35
1.71
0.85
0.00
44.08
4.36
8.20
1.28
51.40
47.44
3.78
17.30
20.39
56.71
30.80
36.05
25.32
12.12
16.00
1.75
1.18
0.10
0.00
66.76
0.00
4.69
2.99
2.92
11.97
31.91
14.89
0.00
1.97
18.03
19.74
40.55
0.00
43.30
101.43
8.00
47.32
16.91
11.61
8.09
0.00
5.94
1.87
8.58
2.45
114.28
0.00
75.61
7.86
39.69
43.50
0.90
12.31
10.31
38.95
0.96
23.36
4.04
0.09
37.20
0.00
53.59
0.49
75.92
33.17
5.09
39.56
18.09
0.00
9.35
2.17
0.72
31.15
31.98
0.96
61.69
22.70
8.82
16.75
0.00
54.66
0.00
52.05
3.37
30.50
24.37
0.00
9.21
0.76
4.05
0.00
2.26
14.11
16.60
9.96
7.17
0.00
0.87
17.40
3.79
11.39
37.67
8.35
0.00
5.45
0.38
15.36
32.47
1.21
0.00
2.63
2.18
63.22
2.73
17.40
24.43
49.39
16.88
1.20
22.64
0.90
10.24
18.95
16.48
0.00
0.00
4.78
9.94
19.81
48.78
147.80
1.02
0.88
7.83
0.00
0.00
9.54
32.74
0.00
2.64
9.37
21.64
23.97
53.72
0.00
76.01
0.00
69.54
19.14
6.35
0.93
4.40
0.00
0.00
0.00
0.00
0.69
127.24
33.48
102.30
2.10
35.01
0.00
22.79
4.65
1.53
42.45
0.96
44.49
41.14
2.51
2.60
19.79
8.92
11.66
0.44
75.37
15.49
8.32
12.07
4.63
1.07
0.00
37.64
25.55
45.06
84.22
1.93
0.00
9.74
49.84
87.29
149.43
19.27
15.18
36.53
6.54
66.73
9.88
22.64
0.00
38.67
66.20
30.62
4.27
0.00
0.00
4.42
2.78
77.29
17.16
75.31
0.00
44.50
14.40
22.84
0.00
6.03
0.00
101.15
16.36
12.34
42.17
1.78
7.87
13.78
2.93
0.00
68.39
11.40
98.26
17.59
52.50
20.49
89.92
15.75
16.28
0.00
26.32
16.19
43.68
0.00
69.76
1.90
52.01
0.00
34.29
31.20
4.45
38.08
0.00
1.52
33.48
17.47
1.38
44.52
3.29
7.97
120.47
11.07
44.52
9.09
0.38
0.00
103.99
11.04
5.82
60.19
22.62
31.37
17.78
46.14
0.00
14.94
0.00
93.60
1.28
9.72
10.03
0.00
72.67
46.28
0.00
20.42
31.98
23.63
0.65
17.28
14.39
0.00
12.08
23.36
0.75
0.00
32.80
59.62
0.00
44.68
20.51
24.06
0.00
96.88
9.11
42.42
4.04
0.00
58.65
4.91
0.00
16.40
9.41
3.00
0.10
18.55
5.23
3.47
9.76
3.95
17.50
20.08
14.02
0.00
42.32
16.91
19.07
7.14
0.50
0.00
0.00
0.00
4.49
0.00
1.46
25.26
10.16
3.71
12.77
18.67
23.34
27.14
12.96
35.35
34.91
0.00
13.47
15.56
0.00
12.73
0.00
8.79
45.18
31.46
1.31
159.95
10.62
8.92
80.83
2.57
18.71
16.41
36.40
92.73
1.42
7.74
0.43
75.39
28.34
1.49
16.70
1.39
0.37
43.33
1.79
15.04
20.97
0.00
88.05
17.01
21.41
54.24
9.18
35.63
26.71
14.42
0.00
26.47
0.00
44.09
41.30
2.18
43.72
2.52
14.46
49.10
3.74
102.67
9.08
44.61
0.00
38.25
1.26
16.88
6.19
2.40
0.14
70.45
11.15
10.46
26.15
87.52
92.15
18.68
19.75
10.32
3.30
65.34
3.07
61.96
25.57
50.99
45.38
17.08
0.41
0.00
36.39
0.32
23.22
0.00
19.01
60.67
0.00
9.03
0.00
4.53
2.52
0.00
41.17
0.00
0.00
2.05
12.28
0.00
29.58
36.95
2.63
37.25
0.00
10.49
0.00
7.80
47.25
17.28
11.32
0.00
34.97
0.00
16.48
0.00
0.00
0.72
0.53
26.37
0.00
0.00
97.36
2.53
6.88
9.34
15.53
21.10
29.49
6.40
12.29
3.66
0.07
9.49
1.79
4.89
3.87
52.96
0.00
23.81
21.83
30.33
14.19
0.00
47.88
13.07
1.45
22.07
3.70
29.57
1.97
8.06
11.57
0.00
29.53
0.00
51.81
0.21
25.73
16.21
4.11
2.70
14.16
24.62
12.61
15.60
81.57
1.71
1.90
0.00
82.15
90.69
38.62
90.82
36.19
5.67
46.84
26.81
5.65
52.95
0.73
16.60
17.63
23.50
6.39
0.00
8.87
110.99
10.09
51.82
54.97
5.08
75.01
0.00
29.57
41.37
26.94
0.00
148.06
134.10
0.00
44.31
20.01
8.85
25.32
13.11
87.60
8.88
15.40
6.33
14.69
116.90
48.85
31.87
0.00
12.36
0.00
2.70
98.29
42.98
17.17
13.00
16.30
12.96
38.14
2.50
55.50
21.96
0.00
32.04
0.00
15.89
0.00
0.00
1.10
0.36
5.89
0.89
28.07
44.14
41.46
19.93
5.08
0.00
48.51
0.00
15.82
26.90
0.00
1.38
11.79
0.00
0.29
16.42
58.27
30.74
20.76
4.59
39.91
8.13
12.99
2.49
9.23
4.24
2.19
9.67
0.00
1.43
18.95
1.23
23.21
76.82
12.25
30.35
0.00
0.08
64.74
0.00
0.00
0.00
19.67
8.67
5.92
0.00
3.60
2.91
2.74
27.60
34.11
0.00
0.00
41.04
23.74
38.40
14.46
34.37
15.02
17.05
0.00
14.23
57.42
0.00
5.50
53.54
14.12
8.73
51.02
57.67
137.21
31.52
37.35
0.00
20.41
21.99
0.55
101.52
35.98
9.38
57.46
14.31
59.95
1.41
7.60
2.29
3.10
1.49
5.08
2.92
15.39
33.25
72.41
4.44
39.08
2.38
0.00
0.00
1.82
7.27
34.70
13.29
22.86
82.02
0.10
40.61
13.21
0.00
9.44
18.68
31.31
20.25
20.31
9.19
17.46
0.89
0.00
0.00
0.74
66.72
14.63
67.56
22.19
1.43
0.00
14.13
50.46
55.50
15.02
0.00
25.59
19.54
83.79
6.76
4.53
45.43
23.65
9.14
14.68
29.38
33.93
22.12
0.23
14.63
31.80
31.31
5.20
0.10
0.58
0.38
0.00
0.00
17.80
0.00
7.45
96.86
0.28
14.20
37.11
15.14
0.00
0.00
6.53
2.00
26.57
14.59
0.27
35.28
0.34
12.21
0.00
82.82
0.00
37.49
0.00
51.02
27.66
14.23
108.10
0.00
0.00
11.50
4.05
0.42
0.00
1.10
34.24
4.71
15.98
0.00
2.29
55.73
42.21
9.88
25.35
0.00
44.13
1.18
0.00
3.06
85.53
58.27
12.21
45.76
1.37
38.71
6.45
4.98
7.99
55.40
3.97
4.01
26.82
24.01
37.74
29.40
17.53
9.26
3.01
48.34
26.33
12.45
30.88
106.35
5.71
11.24
35.17
14.76
0.31
7.50
0.00
38.90
23.88
0.00
1.46
0.00
0.00
49.20
0.00
32.00
45.80
97.05
90.82
0.00
0.00
12.58
57.98
2.94
4.64
0.00
0.00
42.54
0.00
40.51
45.27
0.31
12.97
62.38
46.50
30.72
5.85
6.64
7.88
6.93
0.00
13.16
36.25
0.00
2.96
3.67
10.72
0.00
18.77
0.00
18.23
53.56
3.45
0.00
9.08
0.00
39.08
80.31
42.66
14.18
43.25
5.25
4.52
7.12
51.11
0.00
15.75
21.51
8.92
0.00
0.39
15.36
4.10
40.93
11.98
0.98
5.64
10.83
0.00
12.00
61.64
92.12
10.94
0.00
30.25
21.50
1.61
22.89
23.13
6.14
0.10
0.00
0.00
1.86
33.61
27.77
28.07
22.53
3.81
18.80
0.00
0.00
0.00
24.42
19.65
0.00
15.04
32.88
43.97
11.71
5.53
0.00
28.23
0.44
35.19
0.00
69.69
17.90
67.41
58.34
0.00
19.29
14.06
0.00
0.00
0.00
0.23
0.00
1.42
2.41
22.96
0.00
0.00
54.91
28.87
18.73
0.22
26.77
4.02
52.94
10.09
0.24
25.25
3.33
20.31
97.51
0.00
13.88
32.21
39.77
2.43
0.00
0.00
6.41
11.12
50.65
21.29
59.39
26.90
3.81
20.55
0.90
16.65
116.88
45.15
60.37
12.48
4.59
2.55
13.66
0.86
6.30
49.80
104.88
0.11
35.09
9.19
0.06
0.00
16.70
18.14
11.62
1.10
0.00
1.05
40.81
28.83
0.74
17.50
14.96
21.14
33.70
1.18
90.26
30.54
47.97
0.00
0.00
89.82
14.24
59.48
5.78
31.19
0.00
0.21
0.00
51.49
0.38
0.00
0.08
9.62
0.75
9.76
55.01
25.46
71.19
0.00
11.85
10.86
1.06
16.89
14.30
25.67
12.87
0.40
0.41
3.34
114.61
19.79
2.50
75.10
3.95
0.35
0.00
6.71
9.56
16.04
24.25
24.54
8.76
4.86
1.02
0.00
37.84
0.00
15.41
10.43
33.54
37.72
3.03
32.16
13.06
18.14
0.00
29.93
92.29
3.54
19.18
2.58
33.65
7.09
20.70
3.84
10.28
5.45
56.23
1.57
11.52
2.47
15.07
7.95
0.00
12.98
43.60
5.99
48.83
3.81
13.47
0.55
64.20
4.46
4.70
27.74
0.00
27.40
18.08
33.36
0.48
49.58
0.00
6.63
76.50
5.30
27.16
3.81
1.38
50.35
79.34
27.13
1.45
0.00
37.16
1.70
14.90
0.71
138.99
0.00
72.94
15.21
18.77
2.86
110.69
0.00
0.81
95.13
1.85
0.00
18.75
1.03
34.87
0.74
0.00
22.63
5.96
12.44
26.47
8.29
8.10
80.47
70.95
9.82
5.42
0.00
2.21
0.00
4.65
67.56
51.66
7.38
2.90
22.60
66.38
36.71
7.50
23.39
7.87
26.57
2.20
0.35
7.03
2.25
0.20
15.01
0.00
41.22
58.83
0.00
0.00
17.64
117.51
9.37
3.64
21.77
10.39
7.00
40.02
24.74
7.87
76.54
47.59
53.82
63.90
72.62
3.63
0.00
33.45
6.96
76.91
8.67
0.00
0.00
63.55
19.87
2.51
30.12
26.11
20.09
16.62
37.08
16.84
31.61
41.21
0.00
63.55
30.87
0.00
0.00
7.03
15.38
23.77
21.05
3.21
40.27
14.67
0.86
1.36
10.76
24.43
4.44
20.10
52.80
16.58
33.24
25.48
2.29
3.36
11.04
91.17
4.46
16.50
71.02
16.67
138.81
5.83
69.93
8.19
24.96
3.00
44.19
1.05
33.74
35.86
20.93
5.14
73.82
0.00
2.65
2.81
23.69
2.45
2.18
25.43
6.48
25.23
1.87
0.00
3.47
54.70
0.00
8.99
3.02
75.69
42.43
0.36
0.00
15.75
5.22
18.63
4.01
14.96
24.47
0.00
0.91
83.58
26.83
0.00
7.09
45.91
1.42
0.00
64.59
0.13
0.00
10.80
39.42
59.89
19.50
13.66
0.00
1.12
0.33
2.13
2.85
17.91
46.32
6.67
5.79
7.78
12.49
9.53
0.16
0.00
21.90
149.68
36.45
5.40
76.37
0.00
1.98
4.37
1.79
21.69
0.00
47.93
1.05
79.77
6.82
16.65
0.00
17.77
0.00
18.36
0.00
48.67
7.87
0.00
7.51
93.03
24.30
44.07
0.35
15.30
26.70
0.00
4.12
2.56
13.21
0.40
4.38
0.00
1.20
0.00
13.84
2.57
0.38
54.07
4.32
37.03
51.02
0.00
105.85
77.98
0.00
65.93
131.00
14.23
19.08
69.67
0.00
15.61
16.04
13.64
0.00
1.79
4.69
55.84
3.33
21.45
0.39
16.64
37.99
54.44
8.95
2.27
0.00
32.29
18.59
46.59
2.19
20.62
20.40
24.07
41.48
63.82
0.00
8.98
14.73
26.28
106.73
55.09
9.20
0.10
18.16
0.00
16.12
2.15
10.86
1.54
35.52
43.85
5.52
1.85
0.11
0.00
1.07
53.02
10.82
0.00
1.33
0.00
12.99
38.12
48.80
0.00
0.36
24.02
5.84
102.73
6.18
41.72
79.14
11.98
0.59
0.00
9.63
17.10
25.06
42.75
78.56
38.96
9.04
15.09
0.00
9.56
101.25
3.27
0.00
3.92
0.00
0.00
17.21
0.00
21.07
0.44
0.43
19.49
75.16
4.18
3.41
103.83
21.19
1.90
45.16
50.65
15.42
0.39
16.24
34.72
40.56
12.30
34.45
11.43
5.92
6.31
0.00
24.36
66.23
5.78
4.80
25.39
25.55
9.62
0.00
37.58
24.79
15.81
9.49
16.21
2.96
8.29
0.38
0.00
1.81
1.95
3.98
1.00
2.54
19.85
27.45
58.59
12.95
10.55
7.88
11.16
41.71
59.58
62.02
42.96
2.02
0.81
0.00
45.17
50.38
5.14
6.75
26.25
0.40
99.10
6.42
31.15
56.49
0.00
6.39
56.82
3.21
20.32
1.31
5.83
47.34
0.55
4.84
0.00
1.76
26.72
4.00
0.14
0.00
21.75
27.77
20.14
58.13
15.24
8.69
11.31
0.13
0.00
9.23
18.96
55.21
8.58
27.18
0.08
15.36
21.37
67.26
2.93
35.58
32.68
18.81
3.11
38.67
5.80
0.00
31.27
35.92
5.35
0.00
11.11
64.67
0.42
25.96
13.40
0.82
18.32
5.27
7.79
2.22
70.32
34.02
93.57
8.50
1.35
11.92
93.96
22.96
5.44
8.17
2.94
9.03
29.23
35.67
71.28
26.93
0.00
2.31
15.75
14.24
3.00
30.84
11.75
1.50
17.76
37.34
52.51
38.00
0.24
25.28
18.40
12.27
13.49
0.00
30.49
16.58
17.93
0.00
58.34
0.94
7.90
9.04
19.84
2.06
35.64
10.66
16.77
3.30
14.41
1.81
48.53
1.87
12.15
1.03
12.60
56.26
0.00
46.50
16.64
8.47
19.02
31.47
0.00
51.95
4.82
56.84
63.38
26.44
1.16
83.45
8.54
12.39
32.91
7.42
0.00
2.50
84.91
20.93
0.59
38.45
0.00
1.16
0.00
38.73
45.72
0.00
8.05
18.05
18.95
93.49
0.00
25.10
18.80
1.94
9.60
92.32
2.37
61.45
1.33
0.00
42.42
16.56
64.21
10.04
15.98
68.54
13.27
67.68
7.53
2.32
23.76
0.00
0.00
0.00
0.00
19.79
12.08
3.47
0.00
13.29
6.83
33.26
18.04
2.16
25.27
0.00
15.46
17.59
47.08
0.00
1.92
0.00
0.00
22.94
36.59
45.15
0.38
1.72
11.07
0.56
2.17
0.00
91.93
42.91
14.45
2.67
25.15
25.91
0.00
0.07
0.51
16.96
0.37
47.91
4.53
2.13
0.00
30.70
30.88
25.36
0.00
0.00
0.25
0.73
0.00
24.04
4.42
10.43
79.88
4.08
3.83
7.87
60.61
8.46
13.70
1.25
0.00
7.60
40.91
1.02
26.68
60.85
4.84
5.25
5.70
74.74
7.52
9.62
0.00
82.47
0.00
3.95
3.79
21.75
11.23
66.22
0.30
0.21
14.44
21.13
0.00
3.46
1.39
21.96
50.05
15.29
45.93
100.32
0.00
81.09
14.67
3.15
0.00
13.63
22.71
7.15
64.92
16.38
3.61
0.00
4.02
47.19
1.74
17.38
43.15
13.52
12.87
20.94
9.22
25.83
6.07
71.19
26.04
46.85
0.10
39.32
0.77
2.39
2.43
3.66
1.66
1.08
67.08
34.09
1.39
1.49
70.11
0.00
0.00
11.47
2.82
30.45
20.16
21.02
65.15
23.84
8.51
13.46
58.84
17.68
64.41
25.08
7.13
0.00
0.00
18.14
0.00
2.88
5.24
20.86
0.90
30.96
77.02
5.87
0.00
3.85
28.61
26.96
53.90
0.37
0.00
41.63
41.50
3.13
40.96
0.08
40.19
23.27
55.14
24.76
0.41
12.05
4.53
2.98
0.00
16.36
0.11
58.95
0.00
35.17
0.00
0.40
60.04
9.39
0.00
21.73
87.37
28.55
0.51
16.35
20.58
0.00
10.33
34.40
12.28
19.24
12.39
29.91
57.07
35.92
33.29
1.07
3.52
80.00
3.99
32.76
33.74
31.87
0.94
47.39
33.16
6.39
45.71
2.76
26.81
1.94
0.00
6.40
3.79
73.00
34.16
18.32
18.46
0.00
2.02
1.46
41.04
0.00
14.18
0.70
33.57
5.23
0.00
36.28
0.14
24.54
78.98
30.12
36.91
0.73
5.05
6.73
0.00
1.42
28.11
14.70
49.88
0.00
9.70
28.55
53.91
39.55
9.00
17.17
29.92
29.98
0.00
0.00
51.56
50.65
20.82
2.81
0.00
7.02
42.23
0.00
69.97
0.39
49.88
9.88
0.00
14.41
24.48
0.00
0.00
114.20
1.57
24.39
47.16
58.19
37.57
21.66
108.05
3.12
35.78
17.33
3.54
47.44
64.09
19.83
0.00
3.32
0.00
57.12
37.89
2.88
36.64
0.21
0.00
12.64
16.47
75.92
4.16
14.38
10.55
30.85
14.78
7.66
0.00
0.00
27.37
82.90
9.26
51.67
0.36
0.00
14.23
47.11
0.00
16.11
1.24
43.17
55.84
39.64
34.25
19.44
33.02
112.32
0.00
0.00
0.00
13.69
14.27
70.28
17.05
1.87
43.85
9.31
28.33
43.60
2.44
60.85
0.00
59.67
15.30
0.00
24.47
16.71
0.00
0.10
21.73
70.69
19.09
32.63
53.66
4.30
78.32
1.20
23.04
13.60
0.00
7.42
12.13
105.13
0.11
22.41
25.27
10.63
0.00
3.55
15.55
0.07
13.65
60.00
68.18
0.00
63.18
69.68
20.18
30.89
2.09
0.53
0.25
0.84
19.71
1.87
10.52
2.99
0.34
35.94
21.41
9.03
17.16
0.00
35.16
1.58
64.60
0.00
86.35
57.14
30.22
11.72
0.00
27.10
0.53
7.88
0.00
0.00
0.29
31.45
7.25
5.73
0.34
29.74
0.00
80.60
0.00
4.21
58.85
29.69
33.84
4.02
38.05
4.65
4.47
0.00
35.94
14.26
27.73
0.00
0.17
0.00
65.54
31.54
14.52
0.95
26.09
0.55
31.28
1.45
0.00
58.33
25.62
0.07
2.54
0.33
111.73
6.76
8.60
56.03
0.00
26.86
20.54
2.21
8.58
96.81
78.83
28.61
0.00
0.00
18.04
8.18
2.53
47.55
17.74
9.58
25.95
14.39
13.31
83.46
33.10
6.57
4.51
59.04
29.29
46.77
0.00
0.00
35.79
5.63
5.23
56.31
6.17
49.20
30.93
43.30
0.00
96.20
67.40
106.75
57.67
55.65
93.55
41.55
2.49
8.78
4.05
10.54
4.48
0.73
0.00
46.76
22.23
102.51
10.44
0.00
6.55
0.00
11.64
38.13
3.48
71.30
11.74
8.57
0.00
32.14
1.77
73.83
11.25
0.00
0.00
1.11
0.00
61.61
2.49
5.69
59.39
76.79
0.00
8.96
0.00
6.72
18.72
7.34
0.82
8.26
93.17
13.50
5.02
7.17
35.47
0.00
30.12
5.30
21.63
14.04
42.03
0.00
15.50
33.23
22.97
0.00
6.50
10.57
5.80
26.34
4.53
2.31
2.94
53.87
18.04
0.00
0.67
36.53
14.83
94.39
11.19
6.79
0.36
10.02
9.63
53.19
0.00
0.75
20.70
22.03
111.57
32.66
3.00
0.00
23.77
90.28
20.12
19.27
93.94
29.36
3.04
27.70
23.05
18.68
44.16
4.50
1.02
63.32
15.84
67.33
42.26
2.15
39.54
7.95
0.00
3.75
10.01
0.23
8.68
0.00
0.75
87.86
10.57
64.80
5.57
23.25
52.53
2.61
131.50
43.19
81.63
9.59
56.04
22.32
5.99
47.10
3.99
0.00
4.74
0.00
62.15
20.92
0.93
0.08
46.83
0.00
5.67
7.88
83.02
38.14
26.99
11.68
39.34
19.44
39.99
47.39
17.73
95.11
43.36
37.69
10.69
28.04
66.46
0.00
18.63
24.43
167.52
0.00
16.75
57.83
0.00
0.00
0.00
31.86
49.66
23.02
21.47
0.00
2.00
3.08
0.00
12.66
15.04
0.00
0.00
31.62
108.18
6.38
0.00
21.41
0.00
88.94
12.16
10.82
34.11
5.82
1.85
62.55
1.49
4.29
2.12
12.72
4.45
7.22
25.07
33.31
0.38
2.09
27.50
0.00
128.90
15.80
11.96
2.89
15.15
7.70
0.52
0.41
100.55
13.14
17.95
10.55
10.88
24.22
16.22
1.51
3.01
3.20
8.15
18.97
6.81
64.95
20.10
2.42
11.41
7.94
5.38
0.00
0.00
6.90
75.35
1.99
1.49
22.75
1.88
3.61
0.00
58.49
49.41
8.58
1.69
21.27
28.38
12.33
2.11
31.91
2.72
65.75
7.09
30.45
140.12
0.00
21.95
0.00
0.00
12.60
7.77
0.00
41.75
85.79
12.03
0.00
1.55
0.00
19.08
81.00
34.20
10.76
9.00
7.58
11.82
0.79
22.16
19.31
1.72
6.99
26.14
42.64
0.00
3.55
1.71
5.52
9.66
19.13
3.77
0.00
99.17
0.00
4.46
20.88
7.54
93.86
2.20
22.12
1.12
13.85
34.89
3.07
0.48
46.04
12.75
17.19
14.33
0.00
3.31
31.72
6.32
43.67
4.16
1.16
0.00
6.29
9.13
4.06
52.08
30.91
0.10
144.92
29.50
17.63
0.00
1.71
7.88
113.92
37.45
0.00
0.00
0.00
31.25
15.59
9.57
1.46
25.54
0.28
43.26
7.50
35.29
9.04
49.50
21.26
9.61
15.19
2.81
12.89
122.99
44.05
32.08
43.40
10.39
16.95
0.78
0.00
7.93
18.74
14.43
23.23
0.00
34.31
32.59
22.48
34.68
25.14
0.21
0.28
13.13
17.02
129.77
9.50
1.37
30.99
4.95
72.70
1.03
7.91
21.58
0.00
1.87
1.41
59.52
0.00
0.00
12.14
67.95
47.26
62.53
5.95
0.00
1.12
10.67
22.18
3.29
10.66
16.12
6.29
0.00
8.50
36.59
0.00
3.18
47.16
64.59
37.41
0.00
40.11
12.61
0.00
37.00
9.18
0.00
8.97
3.93
85.83
88.94
24.24
93.54
3.23
0.11
0.00
55.29
58.15
87.44
64.71
53.47
0.00
142.02
1.47
52.34
57.75
0.00
5.20
0.00
4.66
25.43
0.00
4.95
2.83
0.00
0.00
0.00
5.32
4.70
30.46
11.85
19.21
41.00
40.52
1.44
203.42
61.63
8.63
16.36
0.27
16.92
37.59
0.20
0.00
9.16
1.28
15.99
0.24
68.57
8.89
11.36
92.96
18.33
29.65
0.29
86.69
1.27
17.73
0.00
61.52
7.82
33.63
23.24
42.51
1.74
1.33
15.77
2.88
0.00
2.95
9.92
2.81
4.32
9.69
39.02
0.00
29.27
83.63
13.94
45.85
0.00
104.58
20.07
1.00
1.02
0.00
8.76
48.30
8.09
90.33
132.73
6.55
4.12
10.21
94.82
1.01
1.51
7.72
38.90
31.97
7.67
69.27
24.29
4.95
5.15
0.21
5.24
9.98
5.97
0.75
3.84
12.37
0.22
54.83
89.43
40.18
34.83
100.96
63.95
8.20
18.08
20.23
33.99
55.07
0.00
5.39
0.00
0.20
1.22
18.63
14.05
5.94
6.20
0.00
0.00
1.17
2.18
2.83
34.04
47.06
40.16
43.81
1.96
26.11
0.55
0.28
10.53
58.84
2.76
3.97
1.52
0.00
0.79
0.00
12.20
9.38
56.40
9.65
53.85
2.95
2.47
41.44
13.46
11.14
10.41
0.00
0.00
46.40
9.28
21.78
1.52
1.08
2.08
24.64
0.00
29.50
15.91
32.99
6.73
0.26
32.54
25.01
6.15
40.76
30.91
25.38
12.00
0.00
47.10
3.04
16.73
14.14
3.42
18.79
0.00
13.47
8.24
0.00
0.68
0.00
4.19
37.90
82.91
2.96
20.73
28.23
0.00
46.18
19.14
2.59
3.32
0.34
6.41
1.79
0.00
46.34
47.28
18.79
31.89
16.98
0.00
0.00
46.01
0.00
0.00
0.00
5.34
59.84
29.84
18.98
0.00
0.23
11.98
0.50
10.96
32.58
0.00
36.58
11.35
24.58
9.74
3.21
2.59
22.20
0.00
22.65
0.61
13.15
65.46
22.41
8.36
0.00
0.00
12.95
2.80
0.00
45.94
13.30
14.22
20.88
0.53
39.73
44.87
0.37
0.00
0.00
13.88
12.13
0.00
16.87
19.63
45.35
0.00
4.59
32.76
0.00
44.67
8.30
12.74
31.04
2.06
12.52
5.43
11.16
22.03
56.90
31.01
22.21
0.00
21.56
24.86
6.70
4.19
14.57
20.01
2.34
0.00
11.78
68.77
2.26
2.06
1.88
0.63
5.26
15.26
69.63
0.08
0.00
12.38
30.13
78.62
1.32
15.76
0.00
0.86
32.78
0.00
35.72
0.00
13.54
15.41
0.50
0.77
2.74
29.85
26.90
11.18
3.85
4.62
218.79
0.00
0.00
5.48
19.23
17.65
47.19
0.00
38.74
0.00
102.11
89.59
34.15
0.76
11.67
13.34
19.39
11.83
73.74
81.26
1.88
40.56
69.93
0.83
3.91
0.00
45.89
0.00
41.96
7.35
0.00
0.74
48.55
1.12
0.63
12.47
48.06
31.58
2.92
61.24
0.00
78.68
32.16
0.00
0.00
1.13
0.44
17.20
56.46
2.29
0.00
0.00
34.85
0.00
17.19
20.43
0.00
25.72
51.65
0.00
46.55
9.64
71.42
47.70
14.13
6.09
46.28
0.53
52.89
0.00
8.15
63.70
5.26
0.38
44.57
9.58
17.09
62.04
19.62
19.52
28.81
21.63
13.41
19.84
2.50
0.71
2.82
14.17
15.73
31.23
64.99
38.76
29.00
0.20
22.11
4.73
10.02
12.20
0.00
20.25
35.35
13.60
10.68
0.48
5.76
58.60
0.54
15.86
0.00
42.48
0.38
11.88
32.62
28.41
25.77
37.93
0.00
15.01
31.66
6.53
25.32
1.94
29.36
46.06
36.55
2.13
0.85
9.26
15.41
0.00
4.17
0.00
4.32
0.74
24.46
0.00
19.70
0.00
123.44
16.72
76.24
0.00
4.48
1.19
1.78
0.00
4.24
46.67
6.32
0.00
2.04
26.73
82.39
46.67
0.00
9.67
91.74
6.37
56.77
31.59
3.49
0.00
31.26
69.34
55.97
43.63
48.19
0.00
74.76
26.58
9.90
24.24
14.65
5.13
38.25
33.79
16.63
15.27
2.68
3.71
0.00
46.62
43.25
0.70
110.90
32.08
0.00
0.00
9.04
14.36
0.00
0.00
7.99
42.39
0.27
50.42
10.91
4.70
27.28
13.27
40.63
89.80
59.31
9.04
6.77
0.00
10.53
0.96
2.66
28.62
31.93
12.32
28.08
7.65
0.00
16.80
1.42
0.37
3.89
9.19
15.37
6.76
8.87
52.43
3.34
10.62
13.05
0.00
20.39
6.41
6.83
51.43
4.88
10.77
0.00
6.84
3.42
0.64
6.42
6.28
2.40
1.15
7.97
8.55
91.32
1.72
27.70
0.00
5.48
14.87
8.25
0.24
18.29
23.04
9.23
55.22
7.08
0.98
0.00
59.70
8.35
25.98
29.00
1.41
25.20
22.86
28.01
14.96
109.62
0.59
0.00
1.58
54.81
15.30
8.59
4.18
0.00
1.83
7.95
33.47
53.35
6.00
19.18
31.01
22.01
0.00
26.07
7.45
17.22
16.90
4.58
57.95
50.10
0.00
57.81
13.61
4.42
17.29
9.92
28.09
0.00
8.73
0.00
2.16
2.88
39.81
0.00
1.64
25.75
0.00
0.00
2.51
30.78
0.00
0.00
29.41
0.00
0.00
24.60
74.20
0.00
12.68
0.25
13.52
40.73
12.38
41.09
23.47
25.40
0.00
0.00
7.87
45.44
12.35
4.53
5.07
16.61
17.45
31.67
56.77
6.35
18.01
21.09
6.40
0.32
0.00
0.00
0.00
20.50
28.15
3.81
5.52
0.00
7.77
60.07
4.01
16.38
16.12
7.12
18.88
12.02
0.71
0.00
99.00
0.00
0.30
15.23
24.69
0.00
0.00
0.00
4.14
20.19
44.00
20.10
45.23
0.00
0.21
0.08
0.00
26.13
9.65
2.28
1.49
3.15
17.75
1.44
0.70
0.76
4.58
7.01
0.08
5.13
11.54
2.97
127.52
1.65
1.37
31.45
24.48
45.26
12.41
29.62
0.79
52.12
1.09
7.41
42.87
6.22
0.00
0.10
1.06
103.26
3.61
22.39
3.83
14.53
0.00
0.00
1.72
39.37
84.42
40.28
22.48
14.04
21.47
12.19
4.55
0.00
46.84
1.17
4.43
29.62
18.61
30.97
12.90
0.00
17.93
6.10
14.30
0.00
78.67
2.57
7.21
9.23
27.80
0.00
0.34
9.35
19.26
15.13
27.07
13.03
95.72
11.67
2.60
30.74
11.42
21.63
44.64
0.00
0.00
11.64
40.18
0.07
10.66
22.77
3.04
5.50
40.53
0.81
2.99
7.11
4.03
25.34
2.29
17.30
19.08
3.37
14.82
0.06
0.00
5.40
42.91
17.67
8.60
38.12
23.25
32.81
3.90
0.00
0.00
5.22
11.03
1.76
29.97
24.73
10.66
13.89
16.48
8.98
0.00
20.62
0.00
3.74
2.92
112.40
0.00
58.51
36.79
7.88
0.00
95.38
0.00
0.39
6.31
35.65
0.00
15.13
13.17
18.05
0.00
32.66
20.24
0.40
7.19
21.16
0.00
54.82
5.98
66.03
12.06
18.68
14.34
30.02
111.83
4.42
8.66
0.74
0.00
21.79
9.12
0.00
10.45
18.43
75.98
52.12
16.86
81.32
23.81
0.00
41.58
28.12
59.63
0.00
0.00
63.31
0.28
6.25
2.07
63.82
30.96
111.57
18.04
10.29
32.49
1.98
98.49
2.95
88.91
17.13
3.20
30.03
43.17
76.66
12.30
12.67
0.00
18.24
4.01
3.31
95.31
0.95
0.38
12.78
16.30
20.03
19.81
20.69
21.30
2.13
22.86
22.22
28.91
64.84
13.36
11.91
15.65
7.59
20.29
13.84
0.79
24.19
3.06
22.50
29.56
55.86
0.66
10.30
4.40
2.61
46.09
0.07
16.35
9.62
10.40
13.83
7.89
43.14
39.96
0.00
14.53
24.79
44.76
0.00
37.35
83.33
22.41
0.00
27.83
6.65
41.94
1.90
38.75
1.65
32.56
32.16
109.35
9.04
5.62
3.12
96.35
0.00
2.71
8.82
66.82
0.53
1.26
11.78
16.34
32.84
16.77
53.55
37.77
0.00
40.52
4.17
0.00
7.87
51.79
28.34
38.27
0.76
0.00
0.00
5.29
0.00
51.09
0.00
3.16
0.00
2.98
6.75
48.60
12.76
40.48
0.00
10.98
79.07
38.88
1.93
10.10
10.40
26.39
143.68
56.04
31.29
30.11
93.89
106.23
0.00
40.99
0.00
1.37
0.06
42.63
7.51
49.14
2.43
8.64
1.14
26.19
0.00
0.00
4.21
14.50
68.92
50.97
0.25
20.79
28.13
0.00
0.17
78.36
0.00
64.96
16.54
5.97
45.13
134.31
1.51
0.00
36.28
0.00
0.71
0.00
73.36
12.79
0.00
0.31
11.20
2.12
57.44
17.83
11.15
0.69
47.55
26.97
43.60
0.00
47.77
16.51
31.00
2.36
38.77
54.13
33.13
11.36
65.72
115.91
19.30
19.73
23.41
102.87
14.67
29.43
75.78
0.19
0.00
2.02
14.01
100.62
30.85
14.57
8.45
7.48
0.00
88.65
2.88
24.42
0.00
10.50
0.00
1.03
0.00
0.00
31.63
25.61
0.00
32.86
2.28
51.11
21.58
49.91
21.56
5.72
0.00
0.00
10.55
25.83
8.41
0.00
0.10
83.85
0.62
0.00
98.40
85.71
8.69
30.73
56.53
33.71
0.00
0.51
61.95
0.63
86.00
20.32
56.62
24.18
6.47
0.00
0.00
91.82
1.62
10.61
0.00
29.21
22.09
0.00
0.00
29.45
0.00
21.23
68.09
13.91
0.37
0.00
2.21
29.19
18.61
86.81
1.49
43.66
20.64
2.45
31.24
23.90
2.74
0.00
7.45
42.94
42.67
32.92
7.33
20.61
0.00
51.63
0.00
59.21
47.23
60.25
0.00
12.00
21.56
9.24
12.44
7.31
13.84
3.91
12.66
1.05
0.00
0.00
8.88
45.93
0.00
12.74
63.94
35.18
152.46
14.82
1.70
59.15
29.42
0.38
8.14
0.17
0.00
0.00
74.94
15.40
0.00
17.26
15.62
58.87
26.19
13.62
0.00
103.39
9.23
124.14
38.30
12.04
0.00
1.11
48.04
0.00
18.58
37.83
2.70
3.77
7.71
44.72
0.00
33.04
82.04
12.34
47.63
8.77
0.00
0.15
1.42
0.00
77.28
4.27
0.00
1.79
9.09
28.48
0.00
11.09
13.23
10.73
14.99
0.00
141.85
35.86
86.56
9.24
52.34
26.14
8.61
6.59
128.53
16.00
0.00
22.16
13.43
0.00
30.12
14.90
11.52
21.33
1.90
18.57
11.10
14.08
12.26
57.48
43.08
3.25
13.10
15.59
117.37
0.00
0.26
32.10
1.02
7.65
59.61
40.05
65.75
8.87
19.84
16.68
85.88
25.79
11.19
33.66
2.28
58.57
53.99
5.57
7.13
42.41
0.82
2.83
21.67
8.23
36.90
37.04
68.26
4.52
0.00
0.00
34.20
76.79
48.17
0.00
13.56
7.64
25.11
1.08
15.58
23.09
1.01
2.99
6.51
5.29
0.00
0.00
0.00
0.34
5.07
44.23
73.79
2.27
9.82
13.85
24.43
20.20
0.31
8.94
23.17
25.11
0.00
1.51
40.33
137.98
2.61
7.50
39.69
0.00
0.00
0.55
103.39
44.27
13.53
27.91
5.03
8.83
25.44
1.92
21.43
0.77
1.00
36.28
9.05
16.29
30.11
7.78
1.02
14.45
18.51
27.21
0.55
0.00
9.71
4.20
1.11
0.00
18.11
53.89
33.33
2.66
13.27
13.06
0.00
32.32
1.68
77.60
107.75
2.29
2.62
16.16
0.00
8.78
0.00
14.49
0.00
14.63
33.73
72.58
0.00
19.59
111.04
79.57
2.43
26.68
33.13
0.00
14.38
1.47
79.92
0.07
36.12
0.00
0.25
0.00
40.55
0.53
11.77
0.22
43.51
4.17
0.00
0.00
12.92
45.00
17.24
27.69
4.56
35.21
1.45
0.00
35.52
7.84
8.30
17.15
0.39
15.18
0.00
59.36
0.00
16.54
0.00
0.00
51.10
42.93
0.00
3.52
5.42
27.79
16.49
3.11
74.23
2.31
25.90
38.95
0.00
0.00
0.00
43.40
1.34
0.00
39.77
16.97
71.96
52.64
4.08
0.82
0.00
29.84
0.24
28.46
38.52
52.23
17.53
140.82
0.00
0.00
1.01
3.10
77.48
1.50
5.36
0.00
6.71
1.47
28.12
3.01
0.00
0.00
13.73
7.87
1.91
67.14
0.00
0.00
21.75
63.49
14.34
10.69
0.00
0.00
15.16
2.54
8.28
0.00
45.58
31.35
44.01
14.89
90.43
25.20
17.58
30.40
12.46
1.51
42.39
2.36
6.04
0.00
0.00
0.00
1.33
4.74
7.10
9.52
0.00
9.59
6.82
0.21
2.14
82.53
0.00
0.00
8.84
57.74
0.00
8.16
3.77
53.63
27.05
0.00
10.87
4.68
12.63
59.26
41.80
91.62
3.48
27.65
33.81
3.61
18.67
146.84
6.06
5.52
69.66
96.70
4.43
71.36
40.57
0.00
71.53
76.61
23.53
5.30
26.98
11.47
0.00
76.12
0.00
0.69
0.30
22.16
3.76
11.03
0.00
114.59
0.79
0.00
14.23
32.28
47.67
1.81
22.35
1.12
22.14
0.00
12.11
26.11
39.41
48.22
11.09
26.34
0.26
3.25
38.88
1.12
0.00
7.50
6.17
0.83
6.38
1.13
15.63
6.42
21.94
32.78
0.00
30.66
10.12
41.81
2.98
19.33
18.00
31.95
21.12
34.75
13.39
0.00
25.70
33.08
17.45
0.00
0.00
3.40
106.83
17.67
18.47
15.67
0.00
1.84
2.87
1.99
4.81
10.81
18.83
7.09
17.43
4.48
87.52
0.00
3.29
17.76
65.23
0.00
21.65
60.38
8.59
9.01
0.00
10.78
5.34
0.00
14.70
0.00
7.81
26.83
17.75
14.64
27.17
0.25
102.86
24.80
1.72
23.50
40.64
31.84
0.00
33.37
22.19
5.87
115.06
4.05
11.16
7.27
7.40
4.94
14.04
23.79
22.29
73.22
106.43
46.86
5.95
37.71
0.39
18.59
0.00
0.00
6.75
0.00
2.17
0.69
7.93
9.88
9.25
0.00
48.87
56.29
1.29
28.03
0.00
25.00
47.31
63.84
23.64
56.96
39.88
5.29
11.99
3.51
0.00
1.42
14.52
3.35
54.68
4.33
35.37
80.15
55.77
21.89
2.55
25.83
1.20
8.78
0.00
136.70
31.44
28.51
0.00
0.00
0.00
26.10
23.76
2.21
72.26
36.77
3.03
0.00
7.52
16.88
26.75
15.34
4.45
10.10
1.18
0.60
74.42
31.51
1.77
20.11
0.34
22.18
0.72
80.96
2.86
3.75
68.87
87.02
12.35
7.65
6.52
0.11
20.90
28.72
9.76
0.00
56.69
0.00
5.91
1.47
60.95
17.59
15.72
17.89
74.31
2.59
41.15
31.06
41.36
34.71
11.66
0.00
25.43
50.64
0.72
24.14
15.06
0.73
3.65
100.89
30.44
11.36
3.11
22.64
48.30
22.79
0.36
7.38
10.69
5.75
2.51
0.00
0.00
0.70
125.40
11.17
45.08
2.63
28.79
7.56
6.10
54.11
25.32
31.41
10.35
0.52
9.94
0.85
8.60
32.45
7.48
4.56
13.09
13.77
54.64
0.00
2.39
0.77
6.65
47.52
19.08
18.63
30.61
6.54
32.10
20.46
0.00
7.10
8.47
0.36
31.13
35.34
13.54
45.46
16.70
0.00
0.37
0.00
7.84
30.69
44.53
24.70
17.63
10.04
25.06
8.98
12.44
7.67
79.06
8.69
0.93
0.40
0.00
4.69
57.63
83.29
4.26
45.78
25.60
0.00
12.70
1.15
14.59
25.12
20.82
31.51
2.46
5.67
85.01
24.27
1.10
13.85
76.72
7.60
15.73
0.81
13.43
21.33
25.80
0.00
4.53
0.00
9.20
11.92
21.23
15.98
2.34
16.23
2.15
59.70
34.62
65.27
0.00
52.93
47.00
4.33
14.50
35.84
1.35
8.88
5.57
8.41
2.24
23.12
0.00
24.78
15.63
10.24
6.25
34.00
31.90
36.54
9.41
87.88
79.19
19.26
45.55
0.00
0.00
16.70
0.00
0.00
89.66
51.75
16.13
0.00
14.89
43.16
4.83
71.64
1.35
0.00
30.47
37.94
0.00
46.01
55.11
0.00
58.70
5.65
18.30
46.29
42.00
36.39
7.65
58.32
29.92
18.38
0.38
12.61
21.35
0.00
72.11
0.00
47.94
31.35
7.80
16.04
62.39
58.78
35.65
44.17
24.12
0.61
1.54
4.09
22.62
18.29
0.64
0.98
0.00
3.69
78.69
5.11
12.58
0.00
0.00
0.00
5.29
4.97
19.48
53.31
16.98
28.43
1.68
50.86
0.00
20.36
69.62
20.96
73.34
0.00
29.36
0.00
1.43
27.15
53.25
12.57
11.56
18.46
5.78
0.70
0.00
15.20
45.79
60.13
8.39
1.50
40.00
0.97
0.26
64.44
1.13
21.24
22.03
1.44
11.89
0.00
0.48
26.29
1.57
113.24
9.58
38.85
17.14
61.27
53.30
2.54
2.61
9.51
0.00
29.38
36.33
74.21
0.00
41.65
19.64
56.49
17.16
34.25
53.66
12.32
99.76
26.93
0.00
1.87
29.89
0.00
0.00
0.00
51.11
29.08
13.80
20.01
41.66
0.76
45.38
7.16
33.23
1.65
23.72
19.48
1.17
3.06
12.70
23.48
0.13
28.25
3.91
0.00
1.58
0.00
0.00
47.87
40.60
65.73
6.91
20.09
5.40
57.63
58.69
16.90
50.95
0.99
0.07
19.43
1.85
24.87
24.06
0.00
0.00
23.83
29.49
5.21
1.12
3.51
15.35
17.92
1.87
80.22
121.39
12.48
8.53
28.32
2.46
74.67
0.77
20.77
21.83
10.05
106.95
9.70
27.08
66.71
10.11
7.78
23.13
7.38
5.90
18.33
0.37
1.25
0.00
7.04
72.15
11.92
1.64
22.44
2.22
0.00
0.83
61.61
1.91
32.36
1.46
0.78
69.13
1.12
33.00
29.96
16.13
41.53
69.08
12.89
0.00
0.00
6.65
4.05
0.00
18.80
85.76
10.52
0.00
8.79
2.40
19.83
7.46
8.59
3.16
0.00
6.94
19.58
0.00
34.51
0.90
0.57
3.01
6.51
3.37
57.08
7.10
0.62
67.49
4.17
30.65
34.07
22.42
0.00
7.28
11.35
32.26
7.17
8.94
79.26
0.00
60.38
1.83
15.36
6.36
18.35
35.78
23.45
0.35
36.09
0.00
1.79
3.41
28.25
42.68
169.62
26.66
38.20
17.04
28.35
0.74
0.00
42.86
11.22
6.83
0.00
6.49
0.70
26.79
63.40
0.00
5.74
2.16
49.47
14.93
4.18
0.00
0.00
1.95
6.64
13.13
18.71
76.36
2.90
10.54
46.98
9.82
0.79
82.89
44.68
83.54
12.11
18.75
14.60
0.00
20.92
5.89
69.12
0.00
0.00
31.56
0.71
25.12
0.00
10.38
0.00
0.00
4.68
17.59
7.57
9.35
29.99
33.96
13.79
0.86
0.53
28.99
0.00
0.00
42.49
3.29
53.38
41.61
12.55
118.19
37.03
6.30
24.49
28.13
3.57
2.21
54.57
0.92
2.99
5.94
2.42
44.29
26.68
36.82
18.06
15.50
15.96
10.31
27.37
27.04
0.46
21.66
3.64
31.51
0.00
7.86
0.00
0.00
5.91
46.08
50.13
0.36
120.45
7.88
28.77
4.81
49.80
0.15
8.22
119.44
12.17
18.42
18.14
36.23
49.66
0.00
39.56
12.15
5.26
45.53
29.24
25.44
10.11
0.00
22.88
61.98
126.37
0.00
11.65
17.86
3.21
10.84
28.71
3.17
5.23
8.47
0.00
21.85
22.09
148.76
19.78
0.00
0.32
10.01
7.12
44.03
0.38
2.14
11.05
16.22
6.57
0.00
27.60
33.03
1.57
23.48
22.15
7.26
0.00
12.82
0.00
1.09
8.61
55.44
4.02
32.33
0.00
0.86
103.19
11.25
0.00
63.21
5.30
0.00
63.33
29.80
0.00
4.12
12.84
0.00
7.05
0.00
37.05
37.58
2.65
10.63
30.28
26.47
0.00
0.85
0.00
54.21
8.34
0.00
17.27
8.67
29.05
13.31
102.72
5.63
33.85
37.50
0.00
2.71
2.31
42.78
25.00
1.11
14.94
17.24
7.48
28.47
1.75
20.32
19.50
53.30
68.96
16.19
34.12
2.41
0.73
37.00
57.93
48.21
11.08
41.76
44.80
22.92
41.62
11.52
13.02
13.65
71.77
39.76
0.00
19.92
9.75
0.51
1.98
41.13
15.75
0.08
0.00
21.50
19.01
0.59
0.00
26.10
16.98
31.42
18.06
61.93
30.04
10.72
0.00
18.79
53.22
0.00
5.29
28.89
9.26
98.61
0.00
23.84
43.57
20.40
42.42
7.31
15.05
19.74
4.28
65.36
4.55
112.27
34.40
0.22
10.66
0.00
14.03
43.83
6.99
32.67
10.12
29.14
5.23
0.98
47.17
4.57
3.84
0.37
0.83
7.84
4.51
0.00
0.81
4.35
82.49
53.61
0.38
2.47
1.79
7.95
35.71
30.11
0.00
0.00
32.79
41.76
1.87
27.55
24.60
26.22
18.68
4.01
0.40
37.61
45.24
5.69
6.22
6.08
0.63
3.06
13.90
4.69
6.36
7.77
44.49
0.57
19.99
36.63
69.20
0.99
12.80
35.11
90.34
0.93
23.31
4.38
16.82
1.69
89.61
15.12
12.99
0.00
146.40
2.26
1.78
101.14
2.79
17.67
11.74
49.06
51.41
1.01
39.18
12.25
61.27
24.97
0.00
138.24
74.90
15.69
92.41
1.26
18.76
21.99
6.61
0.00
46.49
2.99
6.16
3.89
14.90
49.37
47.75
1.68
3.30
41.40
8.34
0.72
10.43
24.61
36.65
28.62
10.05
0.64
1.82
25.59
67.69
19.87
21.18
27.88
16.64
0.00
7.27
0.00
12.22
131.19
0.00
70.74
8.49
120.60
14.24
5.61
9.01
12.48
85.00
7.50
32.21
16.28
18.07
49.24
2.92
17.57
1.86
27.45
30.49
9.23
0.00
0.07
5.17
1.72
0.00
125.96
0.00
9.03
0.00
0.34
0.00
1.01
35.17
24.85
22.54
30.15
53.08
0.00
15.47
34.56
0.27
1.72
1.33
34.74
9.14
0.39
0.70
0.00
3.01
0.36
0.50
2.11
24.65
0.77
20.41
6.40
22.98
0.00
36.87
38.64
0.23
21.11
12.62
12.94
4.80
5.89
64.43
27.38
10.81
0.76
132.30
23.86
7.60
96.45
8.62
3.16
40.79
13.33
0.50
19.74
37.13
0.88
6.46
29.02
0.33
20.59
0.00
8.13
14.87
5.89
7.36
33.63
10.13
24.33
14.55
0.00
50.47
18.20
35.52
35.44
0.00
2.72
67.20
43.51
98.51
76.75
1.23
0.00
0.74
3.37
38.66
0.00
0.00
15.01
0.27
0.00
141.39
29.36
0.36
5.82
0.00
0.78
36.76
34.68
37.19
0.00
8.98
0.07
43.63
6.55
0.11
20.43
20.82
0.41
0.00
0.00
0.00
15.75
7.62
50.89
3.15
27.58
0.99
35.36
27.26
122.03
36.04
1.55
24.89
11.08
23.69
1.73
2.62
3.74
11.24
51.42
31.68
17.10
28.19
7.02
0.00
22.29
60.05
0.00
5.21
113.24
6.97
0.29
0.79
30.13
54.76
0.00
0.00
56.95
21.97
0.00
0.00
0.00
10.88
53.82
6.69
29.08
0.00
22.76
0.40
21.04
34.14
0.00
50.69
31.77
34.26
27.19
5.83
16.51
6.81
1.22
1.43
58.31
0.10
0.55
104.50
9.08
27.86
14.17
21.89
20.57
0.00
0.00
10.25
11.74
42.61
13.74
25.74
84.36
0.00
9.34
4.05
35.63
2.45
2.99
6.06
50.64
29.11
92.80
105.61
0.00
6.67
6.05
43.54
0.36
5.97
70.57
0.00
7.36
0.71
8.95
41.95
5.83
1.10
74.18
36.49
20.01
2.08
6.25
97.68
0.78
3.12
22.39
26.42
51.99
0.00
0.00
0.31
38.37
39.38
0.79
0.00
8.86
0.34
14.32
0.00
51.33
15.35
76.95
19.00
3.52
4.44
81.73
15.60
0.00
5.28
6.91
53.14
38.88
2.14
2.29
9.00
2.03
14.61
1.91
38.89
2.02
21.61
26.72
64.44
10.82
10.05
16.74
0.20
91.31
2.99
45.36
16.87
32.79
0.00
47.04
44.88
72.66
8.97
0.71
2.02
3.43
18.08
47.01
13.53
1.01
10.33
0.38
0.00
9.90
0.00
7.46
94.01
59.77
0.00
44.51
75.19
0.00
9.88
25.26
43.71
4.74
0.00
13.02
5.61
0.00
12.91
0.00
102.91
49.19
35.29
49.48
9.67
38.51
46.91
69.71
14.21
5.31
8.79
32.01
3.84
0.00
51.39
17.63
0.00
52.78
6.91
0.00
3.38
64.48
20.41
4.52
0.00
4.34
9.59
0.33
19.27
2.91
59.99
0.38
6.84
17.95
31.83
32.89
0.00
29.98
20.28
28.63
35.88
6.60
5.21
0.00
51.40
97.46
17.96
45.58
192.49
5.59
46.28
3.31
1.28
79.89
6.25
12.67
0.38
3.71
15.76
0.00
0.00
5.31
14.61
19.47
0.00
112.06
20.21
166.72
64.48
2.38
1.00
0.00
6.44
2.39
7.83
5.69
0.00
32.36
1.78
0.00
66.12
0.00
6.83
12.36
10.29
32.14
4.45
18.90
45.54
5.09
7.58
8.40
60.23
26.10
34.67
6.22
19.65
17.26
0.39
0.67
0.00
1.33
0.67
9.41
0.73
4.07
12.24
5.46
0.00
13.45
90.48
0.77
1.63
0.71
0.00
0.00
31.08
1.53
30.68
0.00
12.93
23.73
3.18
40.30
4.86
32.59
20.90
16.02
37.86
0.19
18.41
1.15
84.46
50.94
5.06
23.88
67.89
25.08
4.53
15.13
8.44
31.09
0.90
48.22
5.82
8.96
34.10
39.22
14.49
35.69
85.33
19.54
12.99
0.95
27.63
0.00
3.84
50.71
22.19
0.46
52.06
14.48
0.07
18.65
17.96
77.49
45.68
15.75
50.62
33.74
59.04
0.00
5.37
19.04
65.81
35.74
1.13
0.00
54.68
25.94
29.29
1.13
0.00
6.82
1.15
35.78
8.65
0.79
72.06
107.23
7.87
0.00
5.97
6.38
21.26
18.66
0.00
7.90
6.87
34.66
0.00
7.28
97.18
12.02
0.92
112.65
24.00
0.79
26.04
3.76
23.01
0.94
18.04
53.08
7.99
0.94
88.70
39.64
19.36
31.89
0.00
19.57
25.70
3.31
13.23
0.22
8.59
1.52
67.88
2.27
66.90
7.72
10.25
23.72
60.40
10.23
28.59
64.33
30.15
17.64
65.97
18.92
7.74
13.14
0.00
11.27
24.15
0.27
2.01
2.74
21.90
11.75
23.43
0.22
17.45
18.78
66.87
50.43
14.40
18.29
0.00
1.91
0.00
6.82
38.16
13.88
9.91
17.96
18.46
0.00
4.03
8.00
55.15
25.14
0.00
0.38
10.02
19.28
10.89
0.49
55.13
35.50
4.99
45.57
4.29
20.61
8.22
6.71
14.38
22.36
6.38
22.09
9.19
8.46
2.27
0.72
1.91
27.00
5.27
16.90
14.77
5.37
30.79
12.41
4.74
2.91
34.10
0.00
16.66
9.31
113.04
1.92
72.33
24.20
0.00
34.84
16.50
1.08
35.75
19.73
3.34
13.06
0.00
14.59
52.00
19.48
36.02
1.41
17.57
5.19
54.61
26.65
6.00
0.22
4.16
21.10
3.93
10.90
0.84
0.00
0.83
115.36
11.53
99.45
0.92
2.89
0.00
25.11
3.38
67.95
14.18
16.91
0.46
1.07
0.62
15.29
18.37
6.47
0.32
0.00
2.07
13.00
29.42
28.85
0.00
2.91
0.00
4.21
1.18
12.76
5.39
132.85
2.97
37.98
22.26
75.39
6.19
22.56
7.87
8.21
49.23
7.88
34.58
57.80
22.97
21.56
24.94
7.03
19.98
0.73
1.53
12.08
16.46
76.22
26.37
0.00
16.96
0.00
18.46
0.00
0.00
0.17
23.68
3.43
8.56
24.09
24.42
16.35
28.72
47.05
22.05
83.09
0.28
1.13
19.31
0.00
0.00
4.12
0.00
27.85
20.44
0.00
30.34
3.63
1.34
5.57
24.69
6.06
9.54
1.61
34.92
3.14
14.55
1.90
13.78
33.59
32.65
70.89
7.53
0.00
36.28
8.54
0.00
32.33
0.06
33.78
11.61
67.49
26.53
46.86
1.87
0.90
1.50
1.86
0.24
5.85
53.47
7.32
61.42
0.00
61.50
1.05
68.02
0.00
53.28
10.84
7.88
0.00
20.17
3.37
3.22
27.11
6.67
51.54
42.43
100.22
42.65
1.15
2.89
9.89
6.32
2.34
1.91
7.33
0.00
17.28
31.16
40.13
15.10
0.00
35.37
20.90
0.21
14.58
18.03
106.96
7.43
23.64
11.32
3.27
34.95
30.85
28.18
89.90
8.40
18.98
9.15
20.31
63.34
0.28
20.25
41.89
45.71
3.35
0.00
38.66
24.83
0.11
123.15
0.00
22.75
29.64
23.01
38.62
14.04
3.76
3.35
0.00
0.00
9.85
65.49
19.83
0.00
3.33
12.07
14.73
0.00
5.67
0.47
7.17
26.05
15.94
5.39
0.82
6.06
12.57
0.00
5.81
9.69
9.23
14.38
84.36
0.54
1.89
34.13
29.30
0.71
6.65
28.46
1.61
0.00
45.47
9.35
1.19
0.87
85.79
18.36
0.00
8.94
5.19
1.68
0.00
31.43
7.99
0.08
6.13
24.85
1.76
4.92
86.05
144.27
4.44
11.22
9.73
6.24
23.67
6.43
10.03
0.40
27.68
5.12
0.00
54.46
8.36
0.37
0.00
16.97
41.64
13.20
73.80
194.90
21.22
18.29
0.69
51.41
12.60
0.00
25.13
16.28
37.52
0.00
59.20
90.39
1.99
101.80
0.00
16.81
0.00
31.13
18.91
6.12
10.91
85.62
8.85
0.00
3.62
2.77
84.06
71.81
6.65
0.00
20.88
8.66
35.94
3.35
4.42
1.22
27.88
2.14
13.54
8.86
19.72
0.00
2.16
0.00
71.11
94.77
10.15
14.46
11.39
38.43
28.05
8.67
18.65
0.00
4.72
22.79
77.33
50.69
0.00
0.00
4.28
9.98
4.34
2.72
13.07
16.96
1.13
0.00
2.49
1.79
45.02
43.86
23.71
120.45
0.00
10.81
105.03
32.08
0.06
45.20
2.87
53.15
0.00
1.29
0.00
64.37
6.27
32.58
0.00
24.13
22.83
10.52
0.00
0.00
0.00
22.01
0.38
1.72
5.85
2.65
8.14
57.35
12.76
20.68
10.42
0.00
0.00
0.00
14.07
71.52
0.26
4.46
33.25
8.66
36.90
0.40
1.05
0.00
0.00
87.55
0.00
23.20
63.85
0.00
12.55
20.20
0.00
10.12
3.24
0.00
17.99
0.95
3.31
0.75
4.91
67.19
9.28
59.41
41.65
0.27
2.34
17.10
46.99
40.34
35.56
0.07
2.65
0.72
0.00
0.00
51.01
11.47
8.20
44.15
2.60
10.51
11.98
48.88
1.80
4.56
20.35
0.00
9.37
26.62
122.00
36.36
75.63
53.59
0.00
0.07
0.63
1.29
9.25
9.47
41.96
0.00
2.39
25.63
1.39
3.09
11.55
0.00
42.60
4.95
3.49
9.55
0.40
14.87
7.06
20.98
29.33
18.35
0.38
0.00
2.91
30.58
19.56
42.44
22.97
36.22
20.78
37.64
16.51
23.05
33.24
4.70
94.05
6.80
12.92
1.53
16.57
1.36
0.00
48.34
33.18
0.00
19.25
2.43
29.58
0.00
46.11
21.68
11.75
15.42
3.37
56.93
2.41
22.89
0.00
28.09
32.66
14.60
89.02
136.96
23.64
0.00
0.00
0.38
24.40
0.00
12.94
23.49
87.41
14.39
46.91
92.67
3.48
4.36
1.14
0.31
49.83
3.22
3.47
0.00
18.41
3.66
0.44
2.07
0.00
0.41
0.00
0.00
1.13
5.05
39.64
4.67
24.32
54.50
22.90
20.67
6.49
3.71
8.99
56.70
48.77
46.17
0.00
5.10
0.41
30.25
69.68
15.04
0.00
17.37
1.13
0.00
3.20
0.00
66.42
15.14
5.13
10.20
7.29
0.23
6.87
6.14
44.77
0.00
0.00
3.44
32.57
46.75
45.02
86.00
14.37
51.84
11.85
5.70
5.06
8.88
2.03
0.00
16.21
0.00
6.71
2.41
0.00
24.37
0.00
35.57
22.29
0.00
55.55
12.50
14.08
41.99
21.52
69.77
8.51
0.00
3.84
47.30
21.12
0.00
3.25
14.41
28.64
0.00
4.69
28.75
0.86
68.29
4.92
86.56
47.03
2.17
10.52
2.22
30.41
26.85
9.96
53.39
24.96
17.44
3.03
93.48
2.54
8.14
43.88
66.25
0.00
0.10
34.09
0.00
33.95
43.02
29.18
11.13
10.50
19.69
0.73
23.82
1.66
38.29
32.31
11.39
20.69
0.00
3.60
0.22
17.44
28.52
66.98
83.22
33.14
6.74
51.96
3.86
23.26
17.10
24.06
2.85
1.34
19.10
15.05
18.10
0.00
0.00
4.44
57.25
0.00
29.25
24.45
0.00
0.00
2.45
0.21
53.76
15.32
25.98
12.91
40.70
22.12
9.37
0.00
23.59
0.00
0.00
66.61
2.32
10.05
14.19
7.15
5.58
0.00
63.43
34.05
0.00
54.01
1.05
0.00
2.78
19.19
0.00
1.16
49.24
0.89
47.27
36.26
0.00
26.57
5.86
0.00
0.00
27.40
43.78
13.40
12.56
25.78
3.27
5.85
26.57
28.20
101.11
24.31
17.71
77.99
15.44
0.59
6.91
52.14
0.00
14.19
24.46
3.44
0.00
21.16
0.00
5.45
2.71
3.40
6.85
0.61
3.26
62.73
20.49
32.27
67.17
25.71
4.80
54.05
14.79
1.93
3.78
2.21
44.31
22.20
9.01
0.00
7.04
8.49
2.92
0.00
1.28
70.50
3.91
3.60
39.17
19.68
3.43
3.21
0.76
17.75
0.00
0.00
0.38
0.75
7.36
7.47
3.17
1.89
7.49
24.97
2.09
17.79
20.80
8.62
7.10
19.12
0.00
6.09
1.66
0.00
0.00
6.00
28.94
9.01
26.95
3.97
0.00
0.00
111.15
2.72
0.00
3.84
19.99
16.04
15.65
1.00
0.00
68.65
52.88
0.00
43.30
37.70
3.50
36.53
27.58
86.65
75.68
14.25
12.56
3.22
44.73
0.47
9.55
6.12
22.33
52.08
20.78
5.09
19.54
96.46
20.38
11.05
21.93
45.66
0.76
6.20
37.77
29.48
22.27
0.00
2.85
14.16
59.31
18.72
16.00
3.82
24.45
21.58
4.48
4.49
12.51
6.01
4.20
0.00
0.66
0.53
4.91
2.01
20.41
20.33
2.46
78.37
36.95
0.00
7.55
0.00
57.24
35.69
4.86
48.21
33.63
13.43
1.42
4.92
31.12
73.63
15.51
27.94
19.65
29.10
6.52
27.07
0.94
13.25
0.81
0.00
18.12
26.02
24.16
75.65
1.36
22.09
19.86
10.00
10.44
12.44
71.19
8.24
33.23
39.99
1.82
56.86
2.19
2.57
0.00
5.41
0.00
70.45
21.01
9.92
18.41
3.66
25.72
11.91
0.00
0.00
10.48
0.00
16.19
62.37
4.03
2.12
15.62
50.58
0.00
18.28
17.54
26.68
4.56
0.00
0.00
35.03
0.00
112.18
22.21
15.17
15.43
0.00
12.60
82.45
0.91
3.66
10.69
52.10
20.36
23.53
72.17
44.38
0.89
35.26
16.44
1.67
0.75
14.83
22.99
35.59
26.45
8.48
0.00
30.46
5.55
0.00
7.09
4.48
1.88
16.05
1.67
88.87
20.70
33.37
39.02
3.91
28.62
4.95
29.29
5.53
18.05
0.00
0.25
60.31
15.12
58.15
24.67
1.64
5.62
18.13
0.00
47.60
78.62
46.08
2.49
28.10
35.95
0.90
11.89
3.79
4.47
1.53
3.64
21.41
0.74
30.95
124.34
0.87
24.30
1.21
10.17
7.64
47.93
0.00
14.96
1.10
9.87
0.00
0.86
0.00
38.23
0.71
5.83
38.68
15.33
9.53
6.82
6.12
47.69
15.74
8.51
0.00
37.48
36.56
0.00


==> Data/PDF2.txt <==
6.25
24.53
0.00
24.41
26.36
4.49
0.00
0.64
0.53
0.41
2.65
1.82
67.76
30.45
11.39
1.41
10.86
31.58
20.47
63.59
25.85
31.68
135.54
29.68
44.94
29.04
32.16
1.77
0.00
0.00
1.12
38.14
43.38
105.81
7.67
38.79
5.63
0.00
30.16
35.22
1.05
16.34
53.77
33.33
61.47
69.36
4.64
0.00
43.08
22.16
61.25
4.36
0.73
0.36
0.00
27.21
7.36
0.00
59.05
5.12
21.82
36.64
0.00
11.99
115.05
109.55
2.34
74.48
0.07
44.17
4.71
0.00
91.44
0.36
30.30
52.06
5.84
36.83
26.93
57.04
0.00
17.44
2.61
3.05
0.00
44.60
32.76
116.65
51.44
2.53
45.08
11.66
10.03
34.24
17.46
0.00
33.02
1.86
106.40
1.29
26.49
15.62
19.86
63.57
33.44
27.43
0.00
34.73
2.63
68.74
21.63
0.00
0.55
0.00
0.00
23.09
61.71
0.87
15.69
12.68
0.00
0.42
11.26
52.40
0.00
81.09
16.70
13.38
38.75
6.13
3.13
61.90
3.16
98.00
71.72
0.77
6.02
0.00
86.65
28.78
8.64
3.40
15.45
21.72
28.59
22.28
2.35
2.46
0.00
19.06
0.65
1.50
0.22
0.00
161.25
1.85
58.06
14.61
9.29
0.00
1.42
1.39
4.17
35.05
30.66
6.77
17.59
7.52
27.13
0.00
59.76
9.98
27.91
1.38
0.00
68.85
2.59
1.08
51.84
61.65
18.14
0.00
5.50
7.88
1.93
70.20
13.80
83.33
1.57
47.96
7.36
0.00
0.00
7.63
1.18
2.85
2.35
24.54
88.48
0.00
21.79
24.87
29.76
0.00
2.79
9.45
1.33
1.23
11.75
10.90
17.25
8.19
29.03
52.47
4.63
66.41
13.37
0.00
10.45
17.83
86.56
69.44
6.29
0.00
36.89
5.23
69.36
45.46
61.11
96.05
10.07
0.98
80.62
31.86
0.00
18.26
32.93
47.23
72.04
25.94
7.53
0.00
0.00
14.05
112.93
12.70
45.08
25.01
25.04
34.94
0.00
70.85
28.90
6.31
6.09
10.54
14.81
4.29
51.49
12.10
12.63
3.58
7.93
67.79
0.29
0.00
3.14
3.07
36.66
8.47
18.09
15.11
3.98
33.89
25.26
25.70
12.60
35.38
2.87
0.00
19.95
31.57
0.00
3.61
26.46
6.11
7.40
65.81
2.92
43.76
10.07
33.47
46.18
45.06
2.70
9.05
26.87
0.00
1.45
85.30
55.50
32.63
0.00
16.85
0.38
4.90
62.09
40.66
41.86
0.32
1.54
1.46
62.85
27.07
5.03
19.65
0.00
16.68
16.45
22.71
85.84
6.66
0.00
55.33
4.87
6.29
11.44
0.58
75.45
54.68
4.32
11.47
2.77
0.00
26.17
81.05
3.58
0.20
16.07
19.52
50.71
17.79
31.25
100.60
0.51
50.57
17.04
8.06
1.42
0.00
75.54
0.00
31.50
38.13
0.00
54.66
2.68
6.70
97.01
1.20
70.25
7.48
10.06
1.75
11.04
46.20
27.35
0.00
0.00
61.44
5.29
51.63
19.14
44.37
1.61
26.41
20.46
0.34
1.28
97.32
0.00
30.76
2.40
0.00
17.74
2.44
88.78
0.69
20.27
19.50
0.34
6.65
35.38
0.40
16.85
2.42
32.19
40.24
17.09
1.48
21.42
1.22
1.95
6.37
37.91
8.85
6.02
77.61
53.13
15.29
24.39
37.46
2.99
35.10
0.00
7.08
13.81
6.50
14.12
9.16
29.29
15.84
11.35
39.40
0.00
75.71
0.00
7.67
2.53
39.16
60.72
11.32
7.80
30.63
11.81
3.26
0.00
77.25
49.48
16.72
8.50
7.80
7.87
31.69
28.42
0.00
48.76
13.56
29.81
13.93
29.02
38.03
0.30
3.31
1.21
6.36
28.91
80.09
5.19
0.17
0.00
5.94
5.79
42.77
30.34
9.29
0.00
29.15
7.77
0.00
6.65
59.20
22.37
43.84
15.25
0.63
50.42
1.68
1.11
2.71
0.00
32.72
0.38
12.70
7.13
24.71
35.02
34.62
9.42
0.28
0.77
15.74
30.19
36.63
37.84
3.09
27.02
3.45
12.91
2.48
20.28
20.97
0.00
24.57
6.75
0.00
50.42
2.06
0.00
0.75
32.23
3.29
10.24
0.00
112.77
0.00
17.10
6.43
1.67
0.00
25.94
17.81
0.22
22.17
34.85
58.19
36.34
6.46
6.06
16.67
28.06
0.00
28.89
7.84
14.10
12.15
14.91
0.98
10.99
1.34
30.46
0.00
4.18
5.60
14.78
20.81
0.00
20.55
0.00
25.16
9.68
52.27
35.95
8.70
23.49
11.59
33.94
0.00
1.60
0.00
0.00
6.45
5.78
5.43
0.00
2.88
20.54
36.28
0.00
0.36
3.19
5.44
0.19
4.63
11.25
1.00
0.00
23.63
0.00
0.00
88.86
15.22
1.35
4.09
56.42
23.18
2.33
67.17
47.81
4.80
18.67
3.05
88.25
1.11
18.58
2.54
22.71
2.54
0.00
8.77
0.00
21.57
101.69
24.36
3.40
0.00
16.04
7.75
10.75
2.07
25.03
15.89
17.98
6.63
0.00
4.98
5.01
10.87
5.17
1.11
36.46
6.00
0.00
0.91
14.67
35.60
0.00
39.29
55.79
51.52
92.27
5.35
54.10
40.39
3.71
0.00
0.47
10.09
3.43
16.27
0.00
0.00
82.95
7.83
0.00
0.00
38.35
11.26
0.00
0.00
0.00
67.99
0.96
6.87
41.60
7.26
15.93
28.05
0.00
3.37
49.64
5.31
52.77
6.52
31.92
0.59
3.98
0.00
12.87
11.40
27.58
17.31
0.00
8.28
8.63
0.00
25.08
27.74
9.67
24.56
17.42
73.91
0.00
72.25
22.67
52.39
1.17
8.65
15.11
56.95
1.91
15.97
1.16
2.97
12.92
139.39
1.07
0.00
20.97
39.39
0.00
8.36
14.89
21.94
0.00
12.23
12.53
30.96
2.10
9.09
0.55
8.00
34.52
0.00
39.90
2.73
25.49
5.21
1.03
21.18
14.62
8.03
0.00
0.94
18.75
13.16
2.47
91.89
23.50
0.00
4.97
3.32
7.86
36.57
8.57
2.51
0.48
49.20
7.15
145.07
40.14
0.00
35.97
0.00
35.88
11.62
36.19
59.67
0.00
0.40
2.61
58.16
82.95
32.90
13.79
90.38
0.00
4.17
2.94
0.00
0.73
9.01
2.47
3.26
21.75
1.92
47.26
17.59
21.40
8.32
6.78
25.65
61.85
0.00
0.00
0.36
0.00
40.39
4.45
4.31
26.51
28.68
72.53
0.00
65.77
57.54
8.89
0.16
21.37
5.85
9.75
1.85
0.57
25.90
111.46
17.66
3.39
17.02
17.36
0.00
0.28
2.19
62.32
0.00
0.00
0.28
38.68
27.08
0.00
19.14
0.00
8.83
35.55
2.58
36.54
2.41
17.28
90.91
99.52
36.96
18.01
3.79
16.05
3.97
20.31
33.82
45.76
39.84
3.49
55.13
14.16
35.08
17.37
0.00
0.00
50.75
87.61
17.52
84.67
32.90
4.56
0.36
0.89
3.90
21.20
0.10
0.00
2.43
3.31
7.20
11.72
9.10
76.25
0.00
96.02
0.00
0.00
1.68
0.78
0.35
0.00
0.11
13.18
3.96
0.00
55.71
142.97
15.54
48.41
36.57
15.48
44.80
22.54
21.59
46.38
6.21
135.17
0.00
0.00
1.32
46.23
26.77
29.65
2.19
25.15
0.00
22.83
0.00
42.28
64.37
0.39
44.25
1.46
2.59
34.74
133.37
21.92
15.42
16.80
29.47
0.00
0.00
0.00
78.52
7.53
46.40
0.76
1.51
0.00
37.70
14.80
36.23
0.31
13.88
4.08
9.19
8.48
7.31
2.32
20.76
24.95
22.11
1.82
8.61
0.00
23.97
8.36
76.44
31.83
43.29
5.79
2.33
16.68
6.19
4.50
0.00
57.64
11.88
32.66
26.52
26.78
31.53
7.95
12.64
67.39
6.15
27.58
58.02
70.55
31.75
24.43
13.40
6.33
0.00
0.00
2.51
10.20
30.70
13.67
0.00
14.84
44.94
65.32
0.07
48.99
0.00
1.27
36.82
36.87
80.34
13.20
19.16
16.42
75.46
42.58
5.49
50.41
2.82
68.38
108.24
0.55
38.33
31.68
0.00
7.92
32.79
20.52
0.00
0.00
0.78
10.94
81.70
14.80
5.96
15.27
4.92
50.69
10.03
59.19
15.39
0.59
88.31
5.27
34.20
53.19
3.02
18.51
152.40
1.42
1.87
35.67
0.00
78.61
10.01
22.49
35.77
0.41
8.07
0.00
6.72
169.67
4.84
5.68
12.79
0.00
55.58
2.67
12.95
0.22
81.72
71.43
21.84
5.20
0.00
6.04
89.75
35.16
30.93
0.00
1.62
1.45
3.42
35.67
0.00
4.70
6.11
110.45
6.88
0.00
6.52
1.50
9.59
17.60
22.52
10.56
0.00
0.00
131.78
0.00
106.13
16.63
19.15
5.29
40.61
21.43
17.92
17.38
3.48
0.00
103.61
14.60
1.65
0.90
3.76
27.51
15.94
4.52
0.00
22.89
29.47
28.76
9.98
41.30
0.00
46.46
9.50
21.27
13.87
0.00
1.15
17.67
1.97
4.98
3.71
17.09
0.00
11.41
1.09
9.05
1.62
35.77
7.50
56.37
22.61
28.87
36.40
1.92
14.66
1.81
26.08
3.74
13.23
62.22
107.52
3.40
0.41
0.69
0.00
20.31
12.26
8.94
0.00
24.07
6.40
17.22
71.03
0.00
54.21
0.00
21.70
0.81
19.71
83.97
2.63
0.33
2.50
5.71
9.48
3.16
6.08
54.64
15.13
32.07
0.00
58.34
1.16
19.10
0.00
0.34
0.00
3.01
1.10
2.14
67.08
1.70
4.08
0.26
58.65
22.24
6.40
0.00
19.21
0.00
0.39
5.09
72.39
0.77
0.64
16.14
32.09
0.00
16.91
23.09
6.74
12.41
127.45
4.75
23.56
0.00
4.52
0.00
0.00
24.74
46.68
16.75
0.48
6.97
123.17
2.26
25.57
12.56
0.00
27.41
27.38
5.76
0.00
48.59
0.00
0.00
73.04
63.34
2.11
9.95
36.12
9.09
0.00
14.70
2.46
32.37
87.08
21.27
1.11
16.70
0.00
0.70
0.00
71.12
25.55
41.17
0.00
13.51
0.00
0.38
41.78
2.51
121.28
11.18
26.38
16.14
28.04
1.41
20.83
14.65
15.20
2.08
21.17
145.70
9.96
28.46
14.89
0.00
0.00
8.63
14.53
5.94
10.82
6.12
2.11
85.15
13.70
63.60
3.06
12.89
18.71
6.66
26.68
8.88
0.00
2.45
0.10
2.15
36.30
0.00
0.00
10.28
14.07
0.72
28.17
14.94
0.00
15.50
7.10
74.25
11.34
73.86
1.40
0.00
64.07
0.00
1.60
0.00
35.84
13.58
54.42
2.50
19.23
13.70
5.58
40.39
16.40
31.32
0.39
67.43
0.00
15.85
34.77
0.55
0.00
26.53
0.00
8.29
41.03
19.32
25.85
19.46
0.62
0.00
11.54
69.68
0.00
6.58
0.00
47.74
0.00
4.92
38.85
15.99
51.92
45.52
0.00
0.67
99.80
20.32
29.26
0.00
0.00
0.00
0.36
4.73
0.00
6.31
41.76
81.90
0.11
0.00
0.00
30.57
0.00
27.03
31.76
21.37
2.80
89.54
11.03
44.76
34.43
48.28
29.21
29.79
0.46
0.00
70.12
21.88
0.00
0.67
23.14
0.62
25.31
55.12
37.46
1.55
0.00
18.91
22.17
48.38
36.43
1.09
6.11
46.76
69.87
19.82
34.54
68.57
10.54
12.32
10.37
7.01
3.82
112.78
21.45
0.00
5.05
12.95
9.54
54.33
38.07
2.18
0.96
5.43
0.00
8.22
24.57
0.00
5.05
31.77
11.59
56.16
66.04
60.30
0.00
1.54
2.71
0.00
108.64
4.05
0.00
48.64
0.00
0.00
1.25
0.00
0.00
10.31
0.22
66.85
44.82
81.87
7.16
45.84
0.00
0.00
17.81
20.74
31.08
29.63
54.79
43.47
1.41
0.00
18.27
0.00
15.63
0.00
15.19
0.00
87.85
0.00
31.26
4.53
35.12
13.93
0.00
2.65
3.33
5.17
105.38
29.15
7.63
15.04
41.56
21.41
1.95
0.96
0.69
68.08
0.00
0.68
23.58
19.10
37.91
0.00
62.43
22.56
39.58
1.43
49.22
33.25
4.20
0.00
3.19
2.21
0.00
4.92
10.01
0.86
29.76
18.44
0.00
7.63
40.99
12.91
1.93
53.71
1.55
0.00
1.42
49.00
0.00
1.24
30.02
21.95
2.16
51.63
32.22
17.00
0.00
0.00
22.55
34.21
0.00
88.38
0.58
26.14
97.97
0.00
1.75
0.00
7.09
11.29
0.00
47.25
5.06
9.30
20.38
4.76
44.28
10.65
15.44
73.10
29.16
0.00
17.13
5.96
1.58
57.15
0.35
9.03
71.80
21.03
60.15
72.64
0.00
26.57
0.48
2.54
9.00
28.09
62.53
14.33
0.00
5.62
0.71
7.61
0.34
70.92
65.95
93.31
91.46
7.39
7.09
39.28
0.89
51.28
54.03
1.09
10.83
0.78
4.32
24.07
52.71
0.00
8.82
1.96
7.63
0.54
6.91
0.00
39.57
58.56
17.27
0.00
3.92
23.52
72.36
103.84
10.16
2.54
1.91
6.45
0.00
7.77
0.00
2.45
0.00
41.46
53.41
69.24
0.00
1.97
18.98
73.42
62.56
0.23
7.54
16.49
22.83
19.58
0.00
28.64
17.09
42.00
0.00
0.00
0.00
0.61
15.24
12.02
3.11
8.02
33.01
0.00
6.84
7.88
13.23
3.67
35.50
39.28
0.00
0.00
21.83
18.33
1.11
61.53
0.00
15.52
21.00
41.55
12.32
15.89
27.58
21.06
3.07
4.57
20.14
67.05
0.91
7.51
60.57
57.82
0.00
0.00
85.84
30.16
5.01
14.26
49.97
0.00
44.71
24.23
0.00
13.43
41.41
16.19
29.93
0.97
11.06
0.38
8.59
59.19
29.84
3.42
16.42
67.69
5.36
67.99
16.36
23.77
50.51
12.17
0.00
55.97
0.00
3.61
0.73
26.10
0.00
13.97
22.05
49.11
25.27
0.00
4.25
77.09
1.91
2.43
63.58
17.65
64.85
88.38
0.00
4.22
14.78
24.16
5.73
22.17
0.00
0.00
1.26
26.19
7.62
11.44
0.00
0.00
11.44
91.85
141.55
0.00
1.48
11.91
193.09
9.61
29.99
13.44
0.41
9.37
1.71
59.65
0.82
2.81
20.51
37.00
43.68
9.44
0.19
0.00
4.55
9.30
0.00
0.00
0.54
5.73
3.54
22.50
13.96
21.86
4.20
15.38
64.45
2.25
14.95
0.38
0.37
28.42
36.79
0.00
49.59
23.31
11.86
72.30
31.59
68.22
4.86
9.67
0.00
16.24
29.04
5.06
41.43
3.50
1.80
0.00
44.12
4.95
8.19
0.00
3.12
10.91
46.99
1.77
13.37
23.09
4.71
0.00
64.76
5.90
6.25
0.00
25.71
17.42
0.00
26.87
0.00
10.91
61.72
10.31
28.28
96.04
21.42
18.38
105.55
22.15
1.61
9.51
0.00
53.86
37.11
30.13
47.65
15.54
48.41
1.13
5.23
2.20
13.75
70.58
0.51
0.22
6.49
14.28
114.24
6.74
2.90
2.27
0.00
0.00
0.00
1.82
2.26
4.86
31.91
15.79
1.23
11.44
7.05
3.68
17.00
4.99
0.00
1.98
6.59
0.00
2.54
0.00
15.74
2.23
0.36
1.96
0.81
0.00
14.19
39.36
58.64
1.24
1.59
1.36
0.00
0.25
90.60
0.96
35.90
3.89
18.57
14.94
2.93
56.08
22.21
25.08
21.16
10.50
21.28
23.03
20.77
12.55
29.13
0.00
7.63
1.01
95.00
0.00
4.45
3.40
0.00
102.84
14.30
8.92
2.20
16.55
25.05
12.91
4.88
10.67
96.26
9.45
27.18
0.00
0.00
16.83
2.47
0.64
20.16
0.00
68.01
39.99
31.39
14.65
0.00
0.00
4.09
0.00
1.36
36.63
4.44
55.23
39.20
49.79
46.13
5.15
10.96
3.73
0.96
14.80
0.00
0.00
13.88
6.77
10.89
0.00
3.66
17.99
0.70
66.18
105.85
60.03
5.99
0.00
9.68
49.35
8.11
1.15
8.25
35.07
110.67
0.62
34.06
9.30
34.78
29.09
50.88
74.54
4.89
22.51
73.03
9.59
119.34
4.97
0.00
2.89
12.79
3.36
35.45
1.82
0.00
35.64
19.19
0.00
0.00
16.15
40.00
0.00
0.75
64.67
8.46
3.65
46.74
3.96
40.11
4.47
3.52
57.95
2.51
99.25
12.35
22.96
15.14
20.78
1.18
0.28
30.51
7.97
3.79
0.00
6.41
19.86
54.77
8.39
0.07
1.76
51.50
22.26
4.20
3.48
0.00
37.86
0.00
5.89
0.08
0.22
14.95
6.80
1.92
39.80
0.00
54.60
43.31
0.00
0.55
13.39
3.78
22.56
0.00
14.52
0.00
0.00
0.00
12.39
48.09
54.18
0.00
12.91
0.00
34.08
24.49
73.21
5.36
0.00
101.49
25.28
23.06
66.11
0.00
0.15
29.15
36.29
10.18
0.00
0.00
20.83
31.05
68.08
56.84
0.00
21.33
3.71
0.38
0.00
0.73
0.24
0.56
1.12
23.93
48.35
41.73
22.92
2.17
29.11
48.82
5.43
55.89
44.45
0.00
89.90
39.88
0.00
0.00
30.08
0.00
13.20
7.64
0.00
77.03
1.45
9.34
1.78
0.44
27.02
0.53
79.97
34.34
23.30
39.56
2.17
80.92
3.11
9.98
9.90
27.38
7.11
67.06
24.46
1.55
0.00
18.40
17.94
46.92
4.62
42.30
1.15
47.90
9.49
16.22
99.21
55.94
0.00
48.27
19.21
36.39
10.48
6.10
9.03
48.98
0.00
11.20
0.00
19.09
4.94
1.10
0.00
23.64
15.15
0.00
0.00
1.56
62.75
63.43
0.00
0.00
0.00
6.17
14.98
14.15
0.78
1.55
0.73
59.59
0.00
11.07
77.24
6.43
11.54
2.41
22.44
0.00
20.48
14.57
2.17
1.93
34.80
100.86
0.00
0.00
49.62
2.01
0.00
0.30
16.25
115.77
41.83
13.33
0.00
12.21
9.06
33.74
14.98
28.16
127.83
0.00
0.00
2.66
0.00
10.37
37.22
50.57
45.80
1.73
11.88
47.92
2.09
16.17
1.13
11.61
0.00
0.00
0.48
11.26
5.76
13.57
26.55
0.47
26.28
24.90
6.87
64.59
51.30
10.71
11.91
8.23
5.53
0.00
7.64
0.79
23.45
41.96
11.36
1.69
36.97
56.02
5.73
0.72
4.24
95.74
43.87
45.03
13.59
0.21
37.26
47.80
1.80
40.93
2.67
1.66
1.17
49.25
57.97
53.41
7.42
71.72
39.75
12.70
16.91
18.74
15.11
18.38
2.29
12.33
2.34
68.81
24.48
44.08
7.33
2.83
1.15
0.00
35.77
15.78
7.80
0.00
0.00
9.74
3.67
0.00
1.77
14.55
10.02
22.33
2.66
19.02
28.81
39.86
18.26
11.57
25.24
51.62
0.65
16.72
0.36
4.57
6.41
14.03
74.04
131.74
15.09
0.00
23.66
55.02
37.09
44.34
1.87
42.04
30.56
12.46
27.80
76.41
52.16
0.00
121.58
105.31
36.39
51.07
0.00
0.07
14.06
19.24
0.00
44.84
25.34
29.21
0.00
0.00
1.27
0.00
14.77
70.12
69.28
12.08
74.37
39.73
50.21
9.53
15.34
16.84
0.00
6.06
18.81
4.19
8.80
70.31
59.33
16.38
0.73
51.31
0.39
0.00
14.68
23.63
2.19
0.26
21.00
30.49
79.93
12.21
2.25
5.52
0.34
0.00
37.47
0.11
16.24
8.52
28.08
0.00
18.37
24.42
18.52
29.16
0.00
28.75
18.93
1.15
0.22
14.02
8.94
68.56
49.73
27.17
56.00
105.29
125.17
6.99
2.99
8.16
24.84
7.24
29.28
9.94
19.00
0.59
30.78
28.48
0.00
1.73
16.63
0.00
23.07
51.54
18.12
44.58
7.63
14.52
20.29
7.14
70.94
36.70
9.66
0.00
0.00
23.37
23.53
93.55
0.24
39.43
16.46
36.23
0.00
0.00
4.06
0.00
24.01
0.00
103.22
48.40
24.00
46.85
81.18
32.30
0.09
0.00
0.00
9.89
2.58
13.79
9.86
0.36
0.00
41.86
0.08
0.00
5.73
0.00
3.31
119.91
53.37
7.62
2.25
0.00
43.35
12.20
1.61
37.09
105.89
4.48
29.97
25.29
1.45
0.00
29.52
57.51
0.23
190.64
28.66
12.23
62.25
0.00
0.00
1.10
6.80
68.09
93.09
17.08
0.40
15.24
0.00
21.13
0.00
51.14
35.67
84.97
23.96
24.53
36.04
6.39
0.00
71.43
0.93
10.66
45.65
49.37
2.41
53.69
42.64
0.00
5.10
2.25
0.22
78.21
96.39
65.67
0.00
18.05
15.95
50.17
0.00
0.46
42.03
1.97
8.61
0.00
29.49
37.03
50.93
6.75
34.17
0.00
70.86
10.26
0.00
15.80
0.00
58.09
5.63
31.17
29.83
38.60
46.97
1.76
0.39
3.47
1.84
0.39
116.89
15.49
59.07
23.64
0.00
7.84
0.00
3.27
21.08
36.06
80.73
9.82
1.04
3.19
118.41
42.55
17.37
5.67
59.65
28.71
0.00
26.21
39.00
7.88
5.23
41.62
33.97
1.49
30.24
3.93
0.00
0.44
8.84
69.04
48.31
9.39
11.72
38.09
4.10
3.09
177.77
0.34
18.29
1.80
3.88
25.77
6.30
3.87
28.59
0.00
65.97
1.00
42.21
50.86
0.00
72.82
4.42
29.00
22.50
0.00
80.60
7.05
41.27
30.34
81.76
48.32
58.92
37.59
7.63
0.00
0.00
6.35
10.98
2.78
0.22
12.93
55.79
0.00
0.00
3.99
0.53
19.20
0.00
5.62
66.09
10.52
4.15
12.38
30.66
39.64
28.49
42.99
6.81
0.00
5.57
14.11
3.65
0.37
19.33
0.10
3.21
0.00
8.29
0.00
16.09
87.83
2.40
0.51
18.67
0.00
0.55
0.00
12.08
95.72
0.00
87.12
20.74
35.30
0.67
21.43
0.00
22.00
57.23
1.10
24.68
0.00
0.00
8.22
41.66
17.23
51.15
37.53
34.55
9.86
8.88
2.69
49.50
28.44
16.29
117.46
14.13
6.06
9.81
4.14
56.14
35.62
11.58
24.92
12.39
60.56
25.89
48.11
6.03
0.67
18.25
2.38
34.28
19.52
24.49
0.00
27.86
26.60
5.86
0.00
0.00
81.85
1.24
5.34
59.70
61.95
29.76
0.00
0.00
0.87
12.86
28.36
8.05
104.50
18.18
80.85
36.33
27.49
58.49
53.40
1.45
0.96
0.00
7.97
25.06
33.92
19.34
144.77
14.52
9.15
7.27
2.81
0.00
2.64
23.08
7.64
33.00
36.54
0.00
46.44
13.85
10.92
0.00
16.78
13.74
60.73
38.96
13.96
5.10
9.82
0.00
96.58
29.64
16.92
17.34
2.06
6.01
75.94
31.33
40.24
0.00
9.27
60.36
62.23
55.42
26.76
0.00
10.05
0.00
1.76
7.63
3.30
12.04
0.44
61.80
2.53
7.11
0.26
12.94
0.06
30.69
21.52
6.66
0.00
3.62
0.37
0.23
26.41
1.77
19.45
0.00
29.84
25.32
0.78
0.00
28.75
14.80
24.13
0.07
0.00
0.00
5.48
71.41
0.49
26.38
0.00
1.32
0.00
8.90
32.21
2.70
6.50
2.14
29.45
0.00
12.94
0.00
8.79
12.45
0.25
64.51
7.25
28.48
1.80
0.00
96.02
3.77
8.56
65.54
1.44
8.66
49.63
1.12
8.71
90.05
7.61
17.66
42.58
3.34
0.00
37.62
15.52
40.51
0.00
28.92
7.88
2.30
0.69
95.95
16.31
0.00
32.82
57.64
4.86
22.47
0.18
90.31
0.00
75.18
9.74
3.35
2.01
7.55
61.33
10.35
1.01
0.00
0.00
0.00
0.00
26.22
41.66
3.85
23.27
6.99
59.47
68.51
20.16
81.07
5.86
46.58
3.49
44.77
25.60
0.00
12.50
95.86
35.45
8.26
20.20
39.60
31.88
12.32
15.90
0.00
42.78
60.88
17.09
6.10
1.03
9.32
0.00
0.00
6.90
122.99
7.83
0.49
6.97
0.31
1.10
62.16
5.56
79.56
7.67
2.99
14.07
0.07
6.37
1.69
6.31
56.68
6.01
18.39
24.77
0.00
9.01
47.81
0.00
31.19
40.67
0.00
8.64
0.00
12.88
3.84
5.58
0.00
8.10
77.78
23.00
0.00
63.97
2.86
0.00
21.74
19.61
3.28
0.00
38.78
26.32
0.00
13.04
1.79
4.66
10.18
34.13
3.98
18.25
0.00
0.00
12.87
31.24
32.93
0.00
9.87
0.00
10.28
22.93
52.63
1.04
13.66
0.00
43.71
1.76
3.48
39.05
7.48
17.15
16.70
74.40
1.13
28.87
5.25
15.80
20.21
3.65
6.87
25.39
0.80
12.64
25.54
62.28
14.17
0.00
5.99
1.55
7.81
7.59
3.21
5.85
28.47
10.53
48.77
59.39
0.00
43.00
46.03
26.34
2.01
12.68
32.29
0.83
61.90
53.98
21.42
0.00
37.28
25.54
64.40
57.38
32.62
8.29
0.00
3.76
19.18
8.21
14.11
12.46
0.73
11.98
7.12
4.46
1.36
8.84
0.28
14.58
8.13
0.00
6.01
1.03
5.40
5.57
26.02
1.85
23.32
14.25
0.00
32.03
11.45
0.00
20.87
0.00
0.00
88.70
1.63
6.29
139.44
10.66
31.46
0.20
16.26
9.98
60.45
52.35
9.01
9.72
14.65
3.29
0.00
39.84
0.00
22.42
27.46
20.35
2.47
0.00
4.39
38.34
21.96
5.69
21.80
19.73
1.51
58.09
11.05
0.00
3.75
48.11
0.76
37.13
123.73
38.41
0.44
49.27
0.00
6.81
0.77
0.00
10.60
84.13
7.87
6.10
40.30
9.62
10.07
11.21
0.00
2.95
0.00
18.97
40.77
16.67
10.17
28.94
0.00
86.38
28.37
10.90
21.98
54.74
0.34
3.37
11.77
18.62
33.97
18.73
0.00
4.72
0.00
0.00
5.35
1.71
0.85
0.00
44.08
4.36
8.20
1.28
51.40
47.44
3.78
17.30
20.39
56.71
30.80
36.05
25.32
12.12
16.00
1.75
1.18
0.10
0.00
66.76
0.00
4.69
2.99
2.92
11.97
31.91
14.89
0.00
1.97
18.03
19.74
40.55
0.00
43.30
101.43
8.00
47.32
16.91
11.61
8.09
0.00
5.94
1.87
8.58
2.45
114.28
0.00
75.61
7.86
39.69
43.50
0.90
12.31
10.31
38.95
0.96
23.36
4.04
0.09
37.20
0.00
53.59
0.49
75.92
33.17
5.09
39.56
18.09
0.00
9.35
2.17
0.72
31.15
31.98
0.96
61.69
22.70
8.82
16.75
0.00
54.66
0.00
52.05
3.37
30.50
24.37
0.00
9.21
0.76
4.05
0.00
2.26
14.11
16.60
9.96
7.17
0.00
0.87
17.40
3.79
11.39
37.67
8.35
0.00
5.45
0.38
15.36
32.47
1.21
0.00
2.63
2.18
63.22
2.73
17.40
24.43
49.39
16.88
1.20
22.64
0.90
10.24
18.95
16.48
0.00
0.00
4.78
9.94
19.81
48.78
147.80
1.02
0.88
7.83
0.00
0.00
9.54
32.74
0.00
2.64
9.37
21.64
23.97
53.72
0.00
76.01
0.00
69.54
19.14
6.35
0.93
4.40
0.00
0.00
0.00
0.00
0.69
127.24
33.48
102.30
2.10
35.01
0.00
22.79
4.65
1.53
42.45
0.96
44.49
41.14
2.51
2.60
19.79
8.92
11.66
0.44
75.37
15.49
8.32
12.07
4.63
1.07
0.00
37.64
25.55
45.06
84.22
1.93
0.00
9.74
49.84
87.29
149.43
19.27
15.18
36.53
6.54
66.73
9.88
22.64
0.00
38.67
66.20
30.62
4.27
0.00
0.00
4.42
2.78
77.29
17.16
75.31
0.00
44.50
14.40
22.84
0.00
6.03
0.00
101.15
16.36
12.34
42.17
1.78
7.87
13.78
2.93
0.00
68.39
11.40
98.26
17.59
52.50
20.49
89.92
15.75
16.28
0.00
26.32
16.19
43.68
0.00
69.76
1.90
52.01
0.00
34.29
31.20
4.45
38.08
0.00
1.52
33.48
17.47
1.38
44.52
3.29
7.97
120.47
11.07
44.52
9.09
0.38
0.00
103.99
11.04
5.82
60.19
22.62
31.37
17.78
46.14
0.00
14.94
0.00
93.60
1.28
9.72
10.03
0.00
72.67
46.28
0.00
20.42
31.98
23.63
0.65
17.28
14.39
0.00
12.08
23.36
0.75
0.00
32.80
59.62
0.00
44.68
20.51
24.06
0.00
96.88
9.11
42.42
4.04
0.00
58.65
4.91
0.00
16.40
9.41
3.00
0.10
18.55
5.23
3.47
9.76
3.95
17.50
20.08
14.02
0.00
42.32
16.91
19.07
7.14
0.50
0.00
0.00
0.00
4.49
0.00
1.46
25.26
10.16
3.71
12.77
18.67
23.34
27.14
12.96
35.35
34.91
0.00
13.47
15.56
0.00
12.73
0.00
8.79
45.18
31.46
1.31
159.95
10.62
8.92
80.83
2.57
18.71
16.41
36.40
92.73
1.42
7.74
0.43
75.39
28.34
1.49
16.70
1.39
0.37
43.33
1.79
15.04
20.97
0.00
88.05
17.01
21.41
54.24
9.18
35.63
26.71
14.42
0.00
26.47
0.00
44.09
41.30
2.18
43.72
2.52
14.46
49.10
3.74
102.67
9.08
44.61
0.00
38.25
1.26
16.88
6.19
2.40
0.14
70.45
11.15
10.46
26.15
87.52
92.15
18.68
19.75
10.32
3.30
65.34
3.07
61.96
25.57
50.99
45.38
17.08
0.41
0.00
36.39
0.32
23.22
0.00
19.01
60.67
0.00
9.03
0.00
4.53
2.52
0.00
41.17
0.00
0.00
2.05
12.28
0.00
29.58
36.95
2.63
37.25
0.00
10.49
0.00
7.80
47.25
17.28
11.32
0.00
34.97
0.00
16.48
0.00
0.00
0.72
0.53
26.37
0.00
0.00
97.36
2.53
6.88
9.34
15.53
21.10
29.49
6.40
12.29
3.66
0.07
9.49
1.79
4.89
3.87
52.96
0.00
23.81
21.83
30.33
14.19
0.00
47.88
13.07
1.45
22.07
3.70
29.57
1.97
8.06
11.57
0.00
29.53
0.00
51.81
0.21
25.73
16.21
4.11
2.70
14.16
24.62
12.61
15.60
81.57
1.71
1.90
0.00
82.15
90.69
38.62
90.82
36.19
5.67
46.84
26.81
5.65
52.95
0.73
16.60
17.63
23.50
6.39
0.00
8.87
110.99
10.09
51.82
54.97
5.08
75.01
0.00
29.57
41.37
26.94
0.00
148.06
134.10
0.00
44.31
20.01
8.85
25.32
13.11
87.60
8.88
15.40
6.33
14.69
116.90
48.85
31.87
0.00
12.36
0.00
2.70
98.29
42.98
17.17
13.00
16.30
12.96
38.14
2.50
55.50
21.96
0.00
32.04
0.00
15.89
0.00
0.00
1.10
0.36
5.89
0.89
28.07
44.14
41.46
19.93
5.08
0.00
48.51
0.00
15.82
26.90
0.00
1.38
11.79
0.00
0.29
16.42
58.27
30.74
20.76
4.59
39.91
8.13
12.99
2.49
9.23
4.24
2.19
9.67
0.00
1.43
18.95
1.23
23.21
76.82
12.25
30.35
0.00
0.08
64.74
0.00
0.00
0.00
19.67
8.67
5.92
0.00
3.60
2.91
2.74
27.60
34.11
0.00
0.00
41.04
23.74
38.40
14.46
34.37
15.02
17.05
0.00
14.23
57.42
0.00
5.50
53.54
14.12
8.73
51.02
57.67
137.21
31.52
37.35
0.00
20.41
21.99
0.55
101.52
35.98
9.38
57.46
14.31
59.95
1.41
7.60
2.29
3.10
1.49
5.08
2.92
15.39
33.25
72.41
4.44
39.08
2.38
0.00
0.00
1.82
7.27
34.70
13.29
22.86
82.02
0.10
40.61
13.21
0.00
9.44
18.68
31.31
20.25
20.31
9.19
17.46
0.89
0.00
0.00
0.74
66.72
14.63
67.56
22.19
1.43
0.00
14.13
50.46
55.50
15.02
0.00
25.59
19.54
83.79
6.76
4.53
45.43
23.65
9.14
14.68
29.38
33.93
22.12
0.23
14.63
31.80
31.31
5.20
0.10
0.58
0.38
0.00
0.00
17.80
0.00
7.45
96.86
0.28
14.20
37.11
15.14
0.00
0.00
6.53
2.00
26.57
14.59
0.27
35.28
0.34
12.21
0.00
82.82
0.00
37.49
0.00
51.02
27.66
14.23
108.10
0.00
0.00
11.50
4.05
0.42
0.00
1.10
34.24
4.71
15.98
0.00
2.29
55.73
42.21
9.88
25.35
0.00
44.13
1.18
0.00
3.06
85.53
58.27
12.21
45.76
1.37
38.71
6.45
4.98
7.99
55.40
3.97
4.01
26.82
24.01
37.74
29.40
17.53
9.26
3.01
48.34
26.33
12.45
30.88
106.35
5.71
11.24
35.17
14.76
0.31
7.50
0.00
38.90
23.88
0.00
1.46
0.00
0.00
49.20
0.00
32.00
45.80
97.05
90.82
0.00
0.00
12.58
57.98
2.94
4.64
0.00
0.00
42.54
0.00
40.51
45.27
0.31
12.97
62.38
46.50
30.72
5.85
6.64
7.88
6.93
0.00
13.16
36.25
0.00
2.96
3.67
10.72
0.00
18.77
0.00
18.23
53.56
3.45
0.00
9.08
0.00
39.08
80.31
42.66
14.18
43.25
5.25
4.52
7.12
51.11
0.00
15.75
21.51
8.92
0.00
0.39
15.36
4.10
40.93
11.98
0.98
5.64
10.83
0.00
12.00
61.64
92.12
10.94
0.00
30.25
21.50
1.61
22.89
23.13
6.14
0.10
0.00
0.00
1.86
33.61
27.77
28.07
22.53
3.81
18.80
0.00
0.00
0.00
24.42
19.65
0.00
15.04
32.88
43.97
11.71
5.53
0.00
28.23
0.44
35.19
0.00
69.69
17.90
67.41
58.34
0.00
19.29
14.06
0.00
0.00
0.00
0.23
0.00
1.42
2.41
22.96
0.00
0.00
54.91
28.87
18.73
0.22
26.77
4.02
52.94
10.09
0.24
25.25
3.33
20.31
97.51
0.00
13.88
32.21
39.77
2.43
0.00
0.00
6.41
11.12
50.65
21.29
59.39
26.90
3.81
20.55
0.90
16.65
116.88
45.15
60.37
12.48
4.59
2.55
13.66
0.86
6.30
49.80
104.88
0.11
35.09
9.19
0.06
0.00
16.70
18.14
11.62
1.10
0.00
1.05
40.81
28.83
0.74
17.50
14.96
21.14
33.70
1.18
90.26
30.54
47.97
0.00
0.00
89.82
14.24
59.48
5.78
31.19
0.00
0.21
0.00
51.49
0.38
0.00
0.08
9.62
0.75
9.76
55.01
25.46
71.19
0.00
11.85
10.86
1.06
16.89
14.30
25.67
12.87
0.40
0.41
3.34
114.61
19.79
2.50
75.10
3.95
0.35
0.00
6.71
9.56
16.04
24.25
24.54
8.76
4.86
1.02
0.00
37.84
0.00
15.41
10.43
33.54
37.72
3.03
32.16
13.06
18.14
0.00
29.93
92.29
3.54
19.18
2.58
33.65
7.09
20.70
3.84
10.28
5.45
56.23
1.57
11.52
2.47
15.07
7.95
0.00
12.98
43.60
5.99
48.83
3.81
13.47
0.55
64.20
4.46
4.70
27.74
0.00
27.40
18.08
33.36
0.48
49.58
0.00
6.63
76.50
5.30
27.16
3.81
1.38
50.35
79.34
27.13
1.45
0.00
37.16
1.70
14.90
0.71
138.99
0.00
72.94
15.21
18.77
2.86
110.69
0.00
0.81
95.13
1.85
0.00
18.75
1.03
34.87
0.74
0.00
22.63
5.96
12.44
26.47
8.29
8.10
80.47
70.95
9.82
5.42
0.00
2.21
0.00
4.65
67.56
51.66
7.38
2.90
22.60
66.38
36.71
7.50
23.39
7.87
26.57
2.20
0.35
7.03
2.25
0.20
15.01
0.00
41.22
58.83
0.00
0.00
17.64
117.51
9.37
3.64
21.77
10.39
7.00
40.02
24.74
7.87
76.54
47.59
53.82
63.90
72.62
3.63
0.00
33.45
6.96
76.91
8.67
0.00
0.00
63.55
19.87
2.51
30.12
26.11
20.09
16.62
37.08
16.84
31.61
41.21
0.00
63.55
30.87
0.00
0.00
7.03
15.38
23.77
21.05
3.21
40.27
14.67
0.86
1.36
10.76
24.43
4.44
20.10
52.80
16.58
33.24
25.48
2.29
3.36
11.04
91.17
4.46
16.50
71.02
16.67
138.81
5.83
69.93
8.19
24.96
3.00
44.19
1.05
33.74
35.86
20.93
5.14
73.82
0.00
2.65
2.81
23.69
2.45
2.18
25.43
6.48
25.23
1.87
0.00
3.47
54.70
0.00
8.99
3.02
75.69
42.43
0.36
0.00
15.75
5.22
18.63
4.01
14.96
24.47
0.00
0.91
83.58
26.83
0.00
7.09
45.91
1.42
0.00
64.59
0.13
0.00
10.80
39.42
59.89
19.50
13.66
0.00
1.12
0.33
2.13
2.85
17.91
46.32
6.67
5.79
7.78
12.49
9.53
0.16
0.00
21.90
149.68
36.45
5.40
76.37
0.00
1.98
4.37
1.79
21.69
0.00
47.93
1.05
79.77
6.82
16.65
0.00
17.77
0.00
18.36
0.00
48.67
7.87
0.00
7.51
93.03
24.30
44.07
0.35
15.30
26.70
0.00
4.12
2.56
13.21
0.40
4.38
0.00
1.20
0.00
13.84
2.57
0.38
54.07
4.32
37.03
51.02
0.00
105.85
77.98
0.00
65.93
131.00
14.23
19.08
69.67
0.00
15.61
16.04
13.64
0.00
1.79
4.69
55.84
3.33
21.45
0.39
16.64
37.99
54.44
8.95
2.27
0.00
32.29
18.59
46.59
2.19
20.62
20.40
24.07
41.48
63.82
0.00
8.98
14.73
26.28
106.73
55.09
9.20
0.10
18.16
0.00
16.12
2.15
10.86
1.54
35.52
43.85
5.52
1.85
0.11
0.00
1.07
53.02
10.82
0.00
1.33
0.00
12.99
38.12
48.80
0.00
0.36
24.02
5.84
102.73
6.18
41.72
79.14
11.98
0.59
0.00
9.63
17.10
25.06
42.75
78.56
38.96
9.04
15.09
0.00
9.56
101.25
3.27
0.00
3.92
0.00
0.00
17.21
0.00
21.07
0.44
0.43
19.49
75.16
4.18
3.41
103.83
21.19
1.90
45.16
50.65
15.42
0.39
16.24
34.72
40.56
12.30
34.45
11.43
5.92
6.31
0.00
24.36
66.23
5.78
4.80
25.39
25.55
9.62
0.00
37.58
24.79
15.81
9.49
16.21
2.96
8.29
0.38
0.00
1.81
1.95
3.98
1.00
2.54
19.85
27.45
58.59
12.95
10.55
7.88
11.16
41.71
59.58
62.02
42.96
2.02
0.81
0.00
45.17
50.38
5.14
6.75
26.25
0.40
99.10
6.42
31.15
56.49
0.00
6.39
56.82
3.21
20.32
1.31
5.83
47.34
0.55
4.84
0.00
1.76
26.72
4.00
0.14
0.00
21.75
27.77
20.14
58.13
15.24
8.69
11.31
0.13
0.00
9.23
18.96
55.21
8.58
27.18
0.08
15.36
21.37
67.26
2.93
35.58
32.68
18.81
3.11
38.67
5.80
0.00
31.27
35.92
5.35
0.00
11.11
64.67
0.42
25.96
13.40
0.82
18.32
5.27
7.79
2.22
70.32
34.02
93.57
8.50
1.35
11.92
93.96
22.96
5.44
8.17
2.94
9.03
29.23
35.67
71.28
26.93
0.00
2.31
15.75
14.24
3.00
30.84
11.75
1.50
17.76
37.34
52.51
38.00
0.24
25.28
18.40
12.27
13.49
0.00
30.49
16.58
17.93
0.00
58.34
0.94
7.90
9.04
19.84
2.06
35.64
10.66
16.77
3.30
14.41
1.81
48.53
1.87
12.15
1.03
12.60
56.26
0.00
46.50
16.64
8.47
19.02
31.47
0.00
51.95
4.82
56.84
63.38
26.44
1.16
83.45
8.54
12.39
32.91
7.42
0.00
2.50
84.91
20.93
0.59
38.45
0.00
1.16
0.00
38.73
45.72
0.00
8.05
18.05
18.95
93.49
0.00
25.10
18.80
1.94
9.60
92.32
2.37
61.45
1.33
0.00
42.42
16.56
64.21
10.04
15.98
68.54
13.27
67.68
7.53
2.32
23.76
0.00
0.00
0.00
0.00
19.79
12.08
3.47
0.00
13.29
6.83
33.26
18.04
2.16
25.27
0.00
15.46
17.59
47.08
0.00
1.92
0.00
0.00
22.94
36.59
45.15
0.38
1.72
11.07
0.56
2.17
0.00
91.93
42.91
14.45
2.67
25.15
25.91
0.00
0.07
0.51
16.96
0.37
47.91
4.53
2.13
0.00
30.70
30.88
25.36
0.00
0.00
0.25
0.73
0.00
24.04
4.42
10.43
79.88
4.08
3.83
7.87
60.61
8.46
13.70
1.25
0.00
7.60
40.91
1.02
26.68
60.85
4.84
5.25
5.70
74.74
7.52
9.62
0.00
82.47
0.00
3.95
3.79
21.75
11.23
66.22
0.30
0.21
14.44
21.13
0.00
3.46
1.39
21.96
50.05
15.29
45.93
100.32
0.00
81.09
14.67
3.15
0.00
13.63
22.71
7.15
64.92
16.38
3.61
0.00
4.02
47.19
1.74
17.38
43.15
13.52
12.87
20.94
9.22
25.83
6.07
71.19
26.04
46.85
0.10
39.32
0.77
2.39
2.43
3.66
1.66
1.08
67.08
34.09
1.39
1.49
70.11
0.00
0.00
11.47
2.82
30.45
20.16
21.02
65.15
23.84
8.51
13.46
58.84
17.68
64.41
25.08
7.13
0.00
0.00
18.14
0.00
2.88
5.24
20.86
0.90
30.96
77.02
5.87
0.00
3.85
28.61
26.96
53.90
0.37
0.00
41.63
41.50
3.13
40.96
0.08
40.19
23.27
55.14
24.76
0.41
12.05
4.53
2.98
0.00
16.36
0.11
58.95
0.00
35.17
0.00
0.40
60.04
9.39
0.00
21.73
87.37
28.55
0.51
16.35
20.58
0.00
10.33
34.40
12.28
19.24
12.39
29.91
57.07
35.92
33.29
1.07
3.52
80.00
3.99
32.76
33.74
31.87
0.94
47.39
33.16
6.39
45.71
2.76
26.81
1.94
0.00
6.40
3.79
73.00
34.16
18.32
18.46
0.00
2.02
1.46
41.04
0.00
14.18
0.70
33.57
5.23
0.00
36.28
0.14
24.54
78.98
30.12
36.91
0.73
5.05
6.73
0.00
1.42
28.11
14.70
49.88
0.00
9.70
28.55
53.91
39.55
9.00
17.17
29.92
29.98
0.00
0.00
51.56
50.65
20.82
2.81
0.00
7.02
42.23
0.00
69.97
0.39
49.88
9.88
0.00
14.41
24.48
0.00
0.00
114.20
1.57
24.39
47.16
58.19
37.57
21.66
108.05
3.12
35.78
17.33
3.54
47.44
64.09
19.83
0.00
3.32
0.00
57.12
37.89
2.88
36.64
0.21
0.00
12.64
16.47
75.92
4.16
14.38
10.55
30.85
14.78
7.66
0.00
0.00
27.37
82.90
9.26
51.67
0.36
0.00
14.23
47.11
0.00
16.11
1.24
43.17
55.84
39.64
34.25
19.44
33.02
112.32
0.00
0.00
0.00
13.69
14.27
70.28
17.05
1.87
43.85
9.31
28.33
43.60
2.44
60.85
0.00
59.67
15.30
0.00
24.47
16.71
0.00
0.10
21.73
70.69
19.09
32.63
53.66
4.30
78.32
1.20
23.04
13.60
0.00
7.42
12.13
105.13
0.11
22.41
25.27
10.63
0.00
3.55
15.55
0.07
13.65
60.00
68.18
0.00
63.18
69.68
20.18
30.89
2.09
0.53
0.25
0.84
19.71
1.87
10.52
2.99
0.34
35.94
21.41
9.03
17.16
0.00
35.16
1.58
64.60
0.00
86.35
57.14
30.22
11.72
0.00
27.10
0.53
7.88
0.00
0.00
0.29
31.45
7.25
5.73
0.34
29.74
0.00
80.60
0.00
4.21
58.85
29.69
33.84
4.02
38.05
4.65
4.47
0.00
35.94
14.26
27.73
0.00
0.17
0.00
65.54
31.54
14.52
0.95
26.09
0.55
31.28
1.45
0.00
58.33
25.62
0.07
2.54
0.33
111.73
6.76
8.60
56.03
0.00
26.86
20.54
2.21
8.58
96.81
78.83
28.61
0.00
0.00
18.04
8.18
2.53
47.55
17.74
9.58
25.95
14.39
13.31
83.46
33.10
6.57
4.51
59.04
29.29
46.77
0.00
0.00
35.79
5.63
5.23
56.31
6.17
49.20
30.93
43.30
0.00
96.20
67.40
106.75
57.67
55.65
93.55
41.55
2.49
8.78
4.05
10.54
4.48
0.73
0.00
46.76
22.23
102.51
10.44
0.00
6.55
0.00
11.64
38.13
3.48
71.30
11.74
8.57
0.00
32.14
1.77
73.83
11.25
0.00
0.00
1.11
0.00
61.61
2.49
5.69
59.39
76.79
0.00
8.96
0.00
6.72
18.72
7.34
0.82
8.26
93.17
13.50
5.02
7.17
35.47
0.00
30.12
5.30
21.63
14.04
42.03
0.00
15.50
33.23
22.97
0.00
6.50
10.57
5.80
26.34
4.53
2.31
2.94
53.87
18.04
0.00
0.67
36.53
14.83
94.39
11.19
6.79
0.36
10.02
9.63
53.19
0.00
0.75
20.70
22.03
111.57
32.66
3.00
0.00
23.77
90.28
20.12
19.27
93.94
29.36
3.04
27.70
23.05
18.68
44.16
4.50
1.02
63.32
15.84
67.33
42.26
2.15
39.54
7.95
0.00
3.75
10.01
0.23
8.68
0.00
0.75
87.86
10.57
64.80
5.57
23.25
52.53
2.61
131.50
43.19
81.63
9.59
56.04
22.32
5.99
47.10
3.99
0.00
4.74
0.00
62.15
20.92
0.93
0.08
46.83
0.00
5.67
7.88
83.02
38.14
26.99
11.68
39.34
19.44
39.99
47.39
17.73
95.11
43.36
37.69
10.69
28.04
66.46
0.00
18.63
24.43
167.52
0.00
16.75
57.83
0.00
0.00
0.00
31.86
49.66
23.02
21.47
0.00
2.00
3.08
0.00
12.66
15.04
0.00
0.00
31.62
108.18
6.38
0.00
21.41
0.00
88.94
12.16
10.82
34.11
5.82
1.85
62.55
1.49
4.29
2.12
12.72
4.45
7.22
25.07
33.31
0.38
2.09
27.50
0.00
128.90
15.80
11.96
2.89
15.15
7.70
0.52
0.41
100.55
13.14
17.95
10.55
10.88
24.22
16.22
1.51
3.01
3.20
8.15
18.97
6.81
64.95
20.10
2.42
11.41
7.94
5.38
0.00
0.00
6.90
75.35
1.99
1.49
22.75
1.88
3.61
0.00
58.49
49.41
8.58
1.69
21.27
28.38
12.33
2.11
31.91
2.72
65.75
7.09
30.45
140.12
0.00
21.95
0.00
0.00
12.60
7.77
0.00
41.75
85.79
12.03
0.00
1.55
0.00
19.08
81.00
34.20
10.76
9.00
7.58
11.82
0.79
22.16
19.31
1.72
6.99
26.14
42.64
0.00
3.55
1.71
5.52
9.66
19.13
3.77
0.00
99.17
0.00
4.46
20.88
7.54
93.86
2.20
22.12
1.12
13.85
34.89
3.07
0.48
46.04
12.75
17.19
14.33
0.00
3.31
31.72
6.32
43.67
4.16
1.16
0.00
6.29
9.13
4.06
52.08
30.91
0.10
144.92
29.50
17.63
0.00
1.71
7.88
113.92
37.45
0.00
0.00
0.00
31.25
15.59
9.57
1.46
25.54
0.28
43.26
7.50
35.29
9.04
49.50
21.26
9.61
15.19
2.81
12.89
122.99
44.05
32.08
43.40
10.39
16.95
0.78
0.00
7.93
18.74
14.43
23.23
0.00
34.31
32.59
22.48
34.68
25.14
0.21
0.28
13.13
17.02
129.77
9.50
1.37
30.99
4.95
72.70
1.03
7.91
21.58
0.00
1.87
1.41
59.52
0.00
0.00
12.14
67.95
47.26
62.53
5.95
0.00
1.12
10.67
22.18
3.29
10.66
16.12
6.29
0.00
8.50
36.59
0.00
3.18
47.16
64.59
37.41
0.00
40.11
12.61
0.00
37.00
9.18
0.00
8.97
3.93
85.83
88.94
24.24
93.54
3.23
0.11
0.00
55.29
58.15
87.44
64.71
53.47
0.00
142.02
1.47
52.34
57.75
0.00
5.20
0.00
4.66
25.43
0.00
4.95
2.83
0.00
0.00
0.00
5.32
4.70
30.46
11.85
19.21
41.00
40.52
1.44
203.42
61.63
8.63
16.36
0.27
16.92
37.59
0.20
0.00
9.16
1.28
15.99
0.24
68.57
8.89
11.36
92.96
18.33
29.65
0.29
86.69
1.27
17.73
0.00
61.52
7.82
33.63
23.24
42.51
1.74
1.33
15.77
2.88
0.00
2.95
9.92
2.81
4.32
9.69
39.02
0.00
29.27
83.63
13.94
45.85
0.00
104.58
20.07
1.00
1.02
0.00
8.76
48.30
8.09
90.33
132.73
6.55
4.12
10.21
94.82
1.01
1.51
7.72
38.90
31.97
7.67
69.27
24.29
4.95
5.15
0.21
5.24
9.98
5.97
0.75
3.84
12.37
0.22
54.83
89.43
40.18
34.83
100.96
63.95
8.20
18.08
20.23
33.99
55.07
0.00
5.39
0.00
0.20
1.22
18.63
14.05
5.94
6.20
0.00
0.00
1.17
2.18
2.83
34.04
47.06
40.16
43.81
1.96
26.11
0.55
0.28
10.53
58.84
2.76
3.97
1.52
0.00
0.79
0.00
12.20
9.38
56.40
9.65
53.85
2.95
2.47
41.44
13.46
11.14
10.41
0.00
0.00
46.40
9.28
21.78
1.52
1.08
2.08
24.64
0.00
29.50
15.91
32.99
6.73
0.26
32.54
25.01
6.15
40.76
30.91
25.38
12.00
0.00
47.10
3.04
16.73
14.14
3.42
18.79
0.00
13.47
8.24
0.00
0.68
0.00
4.19
37.90
82.91
2.96
20.73
28.23
0.00
46.18
19.14
2.59
3.32
0.34
6.41
1.79
0.00
46.34
47.28
18.79
31.89
16.98
0.00
0.00
46.01
0.00
0.00
0.00
5.34
59.84
29.84
18.98
0.00
0.23
11.98
0.50
10.96
32.58
0.00
36.58
11.35
24.58
9.74
3.21
2.59
22.20
0.00
22.65
0.61
13.15
65.46
22.41
8.36
0.00
0.00
12.95
2.80
0.00
45.94
13.30
14.22
20.88
0.53
39.73
44.87
0.37
0.00
0.00
13.88
12.13
0.00
16.87
19.63
45.35
0.00
4.59
32.76
0.00
44.67
8.30
12.74
31.04
2.06
12.52
5.43
11.16
22.03
56.90
31.01
22.21
0.00
21.56
24.86
6.70
4.19
14.57
20.01
2.34
0.00
11.78
68.77
2.26
2.06
1.88
0.63
5.26
15.26
69.63
0.08
0.00
12.38
30.13
78.62
1.32
15.76
0.00
0.86
32.78
0.00
35.72
0.00
13.54
15.41
0.50
0.77
2.74
29.85
26.90
11.18
3.85
4.62
218.79
0.00
0.00
5.48
19.23
17.65
47.19
0.00
38.74
0.00
102.11
89.59
34.15
0.76
11.67
13.34
19.39
11.83
73.74
81.26
1.88
40.56
69.93
0.83
3.91
0.00
45.89
0.00
41.96
7.35
0.00
0.74
48.55
1.12
0.63
12.47
48.06
31.58
2.92
61.24
0.00
78.68
32.16
0.00
0.00
1.13
0.44
17.20
56.46
2.29
0.00
0.00
34.85
0.00
17.19
20.43
0.00
25.72
51.65
0.00
46.55
9.64
71.42
47.70
14.13
6.09
46.28
0.53
52.89
0.00
8.15
63.70
5.26
0.38
44.57
9.58
17.09
62.04
19.62
19.52
28.81
21.63
13.41
19.84
2.50
0.71
2.82
14.17
15.73
31.23
64.99
38.76
29.00
0.20
22.11
4.73
10.02
12.20
0.00
20.25
35.35
13.60
10.68
0.48
5.76
58.60
0.54
15.86
0.00
42.48
0.38
11.88
32.62
28.41
25.77
37.93
0.00
15.01
31.66
6.53
25.32
1.94
29.36
46.06
36.55
2.13
0.85
9.26
15.41
0.00
4.17
0.00
4.32
0.74
24.46
0.00
19.70
0.00
123.44
16.72
76.24
0.00
4.48
1.19
1.78
0.00
4.24
46.67
6.32
0.00
2.04
26.73
82.39
46.67
0.00
9.67
91.74
6.37
56.77
31.59
3.49
0.00
31.26
69.34
55.97
43.63
48.19
0.00
74.76
26.58
9.90
24.24
14.65
5.13
38.25
33.79
16.63
15.27
2.68
3.71
0.00
46.62
43.25
0.70
110.90
32.08
0.00
0.00
9.04
14.36
0.00
0.00
7.99
42.39
0.27
50.42
10.91
4.70
27.28
13.27
40.63
89.80
59.31
9.04
6.77
0.00
10.53
0.96
2.66
28.62
31.93
12.32
28.08
7.65
0.00
16.80
1.42
0.37
3.89
9.19
15.37
6.76
8.87
52.43
3.34
10.62
13.05
0.00
20.39
6.41
6.83
51.43
4.88
10.77
0.00
6.84
3.42
0.64
6.42
6.28
2.40
1.15
7.97
8.55
91.32
1.72
27.70
0.00
5.48
14.87
8.25
0.24
18.29
23.04
9.23
55.22
7.08
0.98
0.00
59.70
8.35
25.98
29.00
1.41
25.20
22.86
28.01
14.96
109.62
0.59
0.00
1.58
54.81
15.30
8.59
4.18
0.00
1.83
7.95
33.47
53.35
6.00
19.18
31.01
22.01
0.00
26.07
7.45
17.22
16.90
4.58
57.95
50.10
0.00
57.81
13.61
4.42
17.29
9.92
28.09
0.00
8.73
0.00
2.16
2.88
39.81
0.00
1.64
25.75
0.00
0.00
2.51
30.78
0.00
0.00
29.41
0.00
0.00
24.60
74.20
0.00
12.68
0.25
13.52
40.73
12.38
41.09
23.47
25.40
0.00
0.00
7.87
45.44
12.35
4.53
5.07
16.61
17.45
31.67
56.77
6.35
18.01
21.09
6.40
0.32
0.00
0.00
0.00
20.50
28.15
3.81
5.52
0.00
7.77
60.07
4.01
16.38
16.12
7.12
18.88
12.02
0.71
0.00
99.00
0.00
0.30
15.23
24.69
0.00
0.00
0.00
4.14
20.19
44.00
20.10
45.23
0.00
0.21
0.08
0.00
26.13
9.65
2.28
1.49
3.15
17.75
1.44
0.70
0.76
4.58
7.01
0.08
5.13
11.54
2.97
127.52
1.65
1.37
31.45
24.48
45.26
12.41
29.62
0.79
52.12
1.09
7.41
42.87
6.22
0.00
0.10
1.06
103.26
3.61
22.39
3.83
14.53
0.00
0.00
1.72
39.37
84.42
40.28
22.48
14.04
21.47
12.19
4.55
0.00
46.84
1.17
4.43
29.62
18.61
30.97
12.90
0.00
17.93
6.10
14.30
0.00
78.67
2.57
7.21
9.23
27.80
0.00
0.34
9.35
19.26
15.13
27.07
13.03
95.72
11.67
2.60
30.74
11.42
21.63
44.64
0.00
0.00
11.64
40.18
0.07
10.66
22.77
3.04
5.50
40.53
0.81
2.99
7.11
4.03
25.34
2.29
17.30
19.08
3.37
14.82
0.06
0.00
5.40
42.91
17.67
8.60
38.12
23.25
32.81
3.90
0.00
0.00
5.22
11.03
1.76
29.97
24.73
10.66
13.89
16.48
8.98
0.00
20.62
0.00
3.74
2.92
112.40
0.00
58.51
36.79
7.88
0.00
95.38
0.00
0.39
6.31
35.65
0.00
15.13
13.17
18.05
0.00
32.66
20.24
0.40
7.19
21.16
0.00
54.82
5.98
66.03
12.06
18.68
14.34
30.02
111.83
4.42
8.66
0.74
0.00
21.79
9.12
0.00
10.45
18.43
75.98
52.12
16.86
81.32
23.81
0.00
41.58
28.12
59.63
0.00
0.00
63.31
0.28
6.25
2.07
63.82
30.96
111.57
18.04
10.29
32.49
1.98
98.49
2.95
88.91
17.13
3.20
30.03
43.17
76.66
12.30
12.67
0.00
18.24
4.01
3.31
95.31
0.95
0.38
12.78
16.30
20.03
19.81
20.69
21.30
2.13
22.86
22.22
28.91
64.84
13.36
11.91
15.65
7.59
20.29
13.84
0.79
24.19
3.06
22.50
29.56
55.86
0.66
10.30
4.40
2.61
46.09
0.07
16.35
9.62
10.40
13.83
7.89
43.14
39.96
0.00
14.53
24.79
44.76
0.00
37.35
83.33
22.41
0.00
27.83
6.65
41.94
1.90
38.75
1.65
32.56
32.16
109.35
9.04
5.62
3.12
96.35
0.00
2.71
8.82
66.82
0.53
1.26
11.78
16.34
32.84
16.77
53.55
37.77
0.00
40.52
4.17
0.00
7.87
51.79
28.34
38.27
0.76
0.00
0.00
5.29
0.00
51.09
0.00
3.16
0.00
2.98
6.75
48.60
12.76
40.48
0.00
10.98
79.07
38.88
1.93
10.10
10.40
26.39
143.68
56.04
31.29
30.11
93.89
106.23
0.00
40.99
0.00
1.37
0.06
42.63
7.51
49.14
2.43
8.64
1.14
26.19
0.00
0.00
4.21
14.50
68.92
50.97
0.25
20.79
28.13
0.00
0.17
78.36
0.00
64.96
16.54
5.97
45.13
134.31
1.51
0.00
36.28
0.00
0.71
0.00
73.36
12.79
0.00
0.31
11.20
2.12
57.44
17.83
11.15
0.69
47.55
26.97
43.60
0.00
47.77
16.51
31.00
2.36
38.77
54.13
33.13
11.36
65.72
115.91
19.30
19.73
23.41
102.87
14.67
29.43
75.78
0.19
0.00
2.02
14.01
100.62
30.85
14.57
8.45
7.48
0.00
88.65
2.88
24.42
0.00
10.50
0.00
1.03
0.00
0.00
31.63
25.61
0.00
32.86
2.28
51.11
21.58
49.91
21.56
5.72
0.00
0.00
10.55
25.83
8.41
0.00
0.10
83.85
0.62
0.00
98.40
85.71
8.69
30.73
56.53
33.71
0.00
0.51
61.95
0.63
86.00
20.32
56.62
24.18
6.47
0.00
0.00
91.82
1.62
10.61
0.00
29.21
22.09
0.00
0.00
29.45
0.00
21.23
68.09
13.91
0.37
0.00
2.21
29.19
18.61
86.81
1.49
43.66
20.64
2.45
31.24
23.90
2.74
0.00
7.45
42.94
42.67
32.92
7.33
20.61
0.00
51.63
0.00
59.21
47.23
60.25
0.00
12.00
21.56
9.24
12.44
7.31
13.84
3.91
12.66
1.05
0.00
0.00
8.88
45.93
0.00
12.74
63.94
35.18
152.46
14.82
1.70
59.15
29.42
0.38
8.14
0.17
0.00
0.00
74.94
15.40
0.00
17.26
15.62
58.87
26.19
13.62
0.00
103.39
9.23
124.14
38.30
12.04
0.00
1.11
48.04
0.00
18.58
37.83
2.70
3.77
7.71
44.72
0.00
33.04
82.04
12.34
47.63
8.77
0.00
0.15
1.42
0.00
77.28
4.27
0.00
1.79
9.09
28.48
0.00
11.09
13.23
10.73
14.99
0.00
141.85
35.86
86.56
9.24
52.34
26.14
8.61
6.59
128.53
16.00
0.00
22.16
13.43
0.00
30.12
14.90
11.52
21.33
1.90
18.57
11.10
14.08
12.26
57.48
43.08
3.25
13.10
15.59
117.37
0.00
0.26
32.10
1.02
7.65
59.61
40.05
65.75
8.87
19.84
16.68
85.88
25.79
11.19
33.66
2.28
58.57
53.99
5.57
7.13
42.41
0.82
2.83
21.67
8.23
36.90
37.04
68.26
4.52
0.00
0.00
34.20
76.79
48.17
0.00
13.56
7.64
25.11
1.08
15.58
23.09
1.01
2.99
6.51
5.29
0.00
0.00
0.00
0.34
5.07
44.23
73.79
2.27
9.82
13.85
24.43
20.20
0.31
8.94
23.17
25.11
0.00
1.51
40.33
137.98
2.61
7.50
39.69
0.00
0.00
0.55
103.39
44.27
13.53
27.91
5.03
8.83
25.44
1.92
21.43
0.77
1.00
36.28
9.05
16.29
30.11
7.78
1.02
14.45
18.51
27.21
0.55
0.00
9.71
4.20
1.11
0.00
18.11
53.89
33.33
2.66
13.27
13.06
0.00
32.32
1.68
77.60
107.75
2.29
2.62
16.16
0.00
8.78
0.00
14.49
0.00
14.63
33.73
72.58
0.00
19.59
111.04
79.57
2.43
26.68
33.13
0.00
14.38
1.47
79.92
0.07
36.12
0.00
0.25
0.00
40.55
0.53
11.77
0.22
43.51
4.17
0.00
0.00
12.92
45.00
17.24
27.69
4.56
35.21
1.45
0.00
35.52
7.84
8.30
17.15
0.39
15.18
0.00
59.36
0.00
16.54
0.00
0.00
51.10
42.93
0.00
3.52
5.42
27.79
16.49
3.11
74.23
2.31
25.90
38.95
0.00
0.00
0.00
43.40
1.34
0.00
39.77
16.97
71.96
52.64
4.08
0.82
0.00
29.84
0.24
28.46
38.52
52.23
17.53
140.82
0.00
0.00
1.01
3.10
77.48
1.50
5.36
0.00
6.71
1.47
28.12
3.01
0.00
0.00
13.73
7.87
1.91
67.14
0.00
0.00
21.75
63.49
14.34
10.69
0.00
0.00
15.16
2.54
8.28
0.00
45.58
31.35
44.01
14.89
90.43
25.20
17.58
30.40
12.46
1.51
42.39
2.36
6.04
0.00
0.00
0.00
1.33
4.74
7.10
9.52
0.00
9.59
6.82
0.21
2.14
82.53
0.00
0.00
8.84
57.74
0.00
8.16
3.77
53.63
27.05
0.00
10.87
4.68
12.63
59.26
41.80
91.62
3.48
27.65
33.81
3.61
18.67
146.84
6.06
5.52
69.66
96.70
4.43
71.36
40.57
0.00
71.53
76.61
23.53
5.30
26.98
11.47
0.00
76.12
0.00
0.69
0.30
22.16
3.76
11.03
0.00
114.59
0.79
0.00
14.23
32.28
47.67
1.81
22.35
1.12
22.14
0.00
12.11
26.11
39.41
48.22
11.09
26.34
0.26
3.25
38.88
1.12
0.00
7.50
6.17
0.83
6.38
1.13
15.63
6.42
21.94
32.78
0.00
30.66
10.12
41.81
2.98
19.33
18.00
31.95
21.12
34.75
13.39
0.00
25.70
33.08
17.45
0.00
0.00
3.40
106.83
17.67
18.47
15.67
0.00
1.84
2.87
1.99
4.81
10.81
18.83
7.09
17.43
4.48
87.52
0.00
3.29
17.76
65.23
0.00
21.65
60.38
8.59
9.01
0.00
10.78
5.34
0.00
14.70
0.00
7.81
26.83
17.75
14.64
27.17
0.25
102.86
24.80
1.72
23.50
40.64
31.84
0.00
33.37
22.19
5.87
115.06
4.05
11.16
7.27
7.40
4.94
14.04
23.79
22.29
73.22
106.43
46.86
5.95
37.71
0.39
18.59
0.00
0.00
6.75
0.00
2.17
0.69
7.93
9.88
9.25
0.00
48.87
56.29
1.29
28.03
0.00
25.00
47.31
63.84
23.64
56.96
39.88
5.29
11.99
3.51
0.00
1.42
14.52
3.35
54.68
4.33
35.37
80.15
55.77
21.89
2.55
25.83
1.20
8.78
0.00
136.70
31.44
28.51
0.00
0.00
0.00
26.10
23.76
2.21
72.26
36.77
3.03
0.00
7.52
16.88
26.75
15.34
4.45
10.10
1.18
0.60
74.42
31.51
1.77
20.11
0.34
22.18
0.72
80.96
2.86
3.75
68.87
87.02
12.35
7.65
6.52
0.11
20.90
28.72
9.76
0.00
56.69
0.00
5.91
1.47
60.95
17.59
15.72
17.89
74.31
2.59
41.15
31.06
41.36
34.71
11.66
0.00
25.43
50.64
0.72
24.14
15.06
0.73
3.65
100.89
30.44
11.36
3.11
22.64
48.30
22.79
0.36
7.38
10.69
5.75
2.51
0.00
0.00
0.70
125.40
11.17
45.08
2.63
28.79
7.56
6.10
54.11
25.32
31.41
10.35
0.52
9.94
0.85
8.60
32.45
7.48
4.56
13.09
13.77
54.64
0.00
2.39
0.77
6.65
47.52
19.08
18.63
30.61
6.54
32.10
20.46
0.00
7.10
8.47
0.36
31.13
35.34
13.54
45.46
16.70
0.00
0.37
0.00
7.84
30.69
44.53
24.70
17.63
10.04
25.06
8.98
12.44
7.67
79.06
8.69
0.93
0.40
0.00
4.69
57.63
83.29
4.26
45.78
25.60
0.00
12.70
1.15
14.59
25.12
20.82
31.51
2.46
5.67
85.01
24.27
1.10
13.85
76.72
7.60
15.73
0.81
13.43
21.33
25.80
0.00
4.53
0.00
9.20
11.92
21.23
15.98
2.34
16.23
2.15
59.70
34.62
65.27
0.00
52.93
47.00
4.33
14.50
35.84
1.35
8.88
5.57
8.41
2.24
23.12
0.00
24.78
15.63
10.24
6.25
34.00
31.90
36.54
9.41
87.88
79.19
19.26
45.55
0.00
0.00
16.70
0.00
0.00
89.66
51.75
16.13
0.00
14.89
43.16
4.83
71.64
1.35
0.00
30.47
37.94
0.00
46.01
55.11
0.00
58.70
5.65
18.30
46.29
42.00
36.39
7.65
58.32
29.92
18.38
0.38
12.61
21.35
0.00
72.11
0.00
47.94
31.35
7.80
16.04
62.39
58.78
35.65
44.17
24.12
0.61
1.54
4.09
22.62
18.29
0.64
0.98
0.00
3.69
78.69
5.11
12.58
0.00
0.00
0.00
5.29
4.97
19.48
53.31
16.98
28.43
1.68
50.86
0.00
20.36
69.62
20.96
73.34
0.00
29.36
0.00
1.43
27.15
53.25
12.57
11.56
18.46
5.78
0.70
0.00
15.20
45.79
60.13
8.39
1.50
40.00
0.97
0.26
64.44
1.13
21.24
22.03
1.44
11.89
0.00
0.48
26.29
1.57
113.24
9.58
38.85
17.14
61.27
53.30
2.54
2.61
9.51
0.00
29.38
36.33
74.21
0.00
41.65
19.64
56.49
17.16
34.25
53.66
12.32
99.76
26.93
0.00
1.87
29.89
0.00
0.00
0.00
51.11
29.08
13.80
20.01
41.66
0.76
45.38
7.16
33.23
1.65
23.72
19.48
1.17
3.06
12.70
23.48
0.13
28.25
3.91
0.00
1.58
0.00
0.00
47.87
40.60
65.73
6.91
20.09
5.40
57.63
58.69
16.90
50.95
0.99
0.07
19.43
1.85
24.87
24.06
0.00
0.00
23.83
29.49
5.21
1.12
3.51
15.35
17.92
1.87
80.22
121.39
12.48
8.53
28.32
2.46
74.67
0.77
20.77
21.83
10.05
106.95
9.70
27.08
66.71
10.11
7.78
23.13
7.38
5.90
18.33
0.37
1.25
0.00
7.04
72.15
11.92
1.64
22.44
2.22
0.00
0.83
61.61
1.91
32.36
1.46
0.78
69.13
1.12
33.00
29.96
16.13
41.53
69.08
12.89
0.00
0.00
6.65
4.05
0.00
18.80
85.76
10.52
0.00
8.79
2.40
19.83
7.46
8.59
3.16
0.00
6.94
19.58
0.00
34.51
0.90
0.57
3.01
6.51
3.37
57.08
7.10
0.62
67.49
4.17
30.65
34.07
22.42
0.00
7.28
11.35
32.26
7.17
8.94
79.26
0.00
60.38
1.83
15.36
6.36
18.35
35.78
23.45
0.35
36.09
0.00
1.79
3.41
28.25
42.68
169.62
26.66
38.20
17.04
28.35
0.74
0.00
42.86
11.22
6.83
0.00
6.49
0.70
26.79
63.40
0.00
5.74
2.16
49.47
14.93
4.18
0.00
0.00
1.95
6.64
13.13
18.71
76.36
2.90
10.54
46.98
9.82
0.79
82.89
44.68
83.54
12.11
18.75
14.60
0.00
20.92
5.89
69.12
0.00
0.00
31.56
0.71
25.12
0.00
10.38
0.00
0.00
4.68
17.59
7.57
9.35
29.99
33.96
13.79
0.86
0.53
28.99
0.00
0.00
42.49
3.29
53.38
41.61
12.55
118.19
37.03
6.30
24.49
28.13
3.57
2.21
54.57
0.92
2.99
5.94
2.42
44.29
26.68
36.82
18.06
15.50
15.96
10.31
27.37
27.04
0.46
21.66
3.64
31.51
0.00
7.86
0.00
0.00
5.91
46.08
50.13
0.36
120.45
7.88
28.77
4.81
49.80
0.15
8.22
119.44
12.17
18.42
18.14
36.23
49.66
0.00
39.56
12.15
5.26
45.53
29.24
25.44
10.11
0.00
22.88
61.98
126.37
0.00
11.65
17.86
3.21
10.84
28.71
3.17
5.23
8.47
0.00
21.85
22.09
148.76
19.78
0.00
0.32
10.01
7.12
44.03
0.38
2.14
11.05
16.22
6.57
0.00
27.60
33.03
1.57
23.48
22.15
7.26
0.00
12.82
0.00
1.09
8.61
55.44
4.02
32.33
0.00
0.86
103.19
11.25
0.00
63.21
5.30
0.00
63.33
29.80
0.00
4.12
12.84
0.00
7.05
0.00
37.05
37.58
2.65
10.63
30.28
26.47
0.00
0.85
0.00
54.21
8.34
0.00
17.27
8.67
29.05
13.31
102.72
5.63
33.85
37.50
0.00
2.71
2.31
42.78
25.00
1.11
14.94
17.24
7.48
28.47
1.75
20.32
19.50
53.30
68.96
16.19
34.12
2.41
0.73
37.00
57.93
48.21
11.08
41.76
44.80
22.92
41.62
11.52
13.02
13.65
71.77
39.76
0.00
19.92
9.75
0.51
1.98
41.13
15.75
0.08
0.00
21.50
19.01
0.59
0.00
26.10
16.98
31.42
18.06
61.93
30.04
10.72
0.00
18.79
53.22
0.00
5.29
28.89
9.26
98.61
0.00
23.84
43.57
20.40
42.42
7.31
15.05
19.74
4.28
65.36
4.55
112.27
34.40
0.22
10.66
0.00
14.03
43.83
6.99
32.67
10.12
29.14
5.23
0.98
47.17
4.57
3.84
0.37
0.83
7.84
4.51
0.00
0.81
4.35
82.49
53.61
0.38
2.47
1.79
7.95
35.71
30.11
0.00
0.00
32.79
41.76
1.87
27.55
24.60
26.22
18.68
4.01
0.40
37.61
45.24
5.69
6.22
6.08
0.63
3.06
13.90
4.69
6.36
7.77
44.49
0.57
19.99
36.63
69.20
0.99
12.80
35.11
90.34
0.93
23.31
4.38
16.82
1.69
89.61
15.12
12.99
0.00
146.40
2.26
1.78
101.14
2.79
17.67
11.74
49.06
51.41
1.01
39.18
12.25
61.27
24.97
0.00
138.24
74.90
15.69
92.41
1.26
18.76
21.99
6.61
0.00
46.49
2.99
6.16
3.89
14.90
49.37
47.75
1.68
3.30
41.40
8.34
0.72
10.43
24.61
36.65
28.62
10.05
0.64
1.82
25.59
67.69
19.87
21.18
27.88
16.64
0.00
7.27
0.00
12.22
131.19
0.00
70.74
8.49
120.60
14.24
5.61
9.01
12.48
85.00
7.50
32.21
16.28
18.07
49.24
2.92
17.57
1.86
27.45
30.49
9.23
0.00
0.07
5.17
1.72
0.00
125.96
0.00
9.03
0.00
0.34
0.00
1.01
35.17
24.85
22.54
30.15
53.08
0.00
15.47
34.56
0.27
1.72
1.33
34.74
9.14
0.39
0.70
0.00
3.01
0.36
0.50
2.11
24.65
0.77
20.41
6.40
22.98
0.00
36.87
38.64
0.23
21.11
12.62
12.94
4.80
5.89
64.43
27.38
10.81
0.76
132.30
23.86
7.60
96.45
8.62
3.16
40.79
13.33
0.50
19.74
37.13
0.88
6.46
29.02
0.33
20.59
0.00
8.13
14.87
5.89
7.36
33.63
10.13
24.33
14.55
0.00
50.47
18.20
35.52
35.44
0.00
2.72
67.20
43.51
98.51
76.75
1.23
0.00
0.74
3.37
38.66
0.00
0.00
15.01
0.27
0.00
141.39
29.36
0.36
5.82
0.00
0.78
36.76
34.68
37.19
0.00
8.98
0.07
43.63
6.55
0.11
20.43
20.82
0.41
0.00
0.00
0.00
15.75
7.62
50.89
3.15
27.58
0.99
35.36
27.26
122.03
36.04
1.55
24.89
11.08
23.69
1.73
2.62
3.74
11.24
51.42
31.68
17.10
28.19
7.02
0.00
22.29
60.05
0.00
5.21
113.24
6.97
0.29
0.79
30.13
54.76
0.00
0.00
56.95
21.97
0.00
0.00
0.00
10.88
53.82
6.69
29.08
0.00
22.76
0.40
21.04
34.14
0.00
50.69
31.77
34.26
27.19
5.83
16.51
6.81
1.22
1.43
58.31
0.10
0.55
104.50
9.08
27.86
14.17
21.89
20.57
0.00
0.00
10.25
11.74
42.61
13.74
25.74
84.36
0.00
9.34
4.05
35.63
2.45
2.99
6.06
50.64
29.11
92.80
105.61
0.00
6.67
6.05
43.54
0.36
5.97
70.57
0.00
7.36
0.71
8.95
41.95
5.83
1.10
74.18
36.49
20.01
2.08
6.25
97.68
0.78
3.12
22.39
26.42
51.99
0.00
0.00
0.31
38.37
39.38
0.79
0.00
8.86
0.34
14.32
0.00
51.33
15.35
76.95
19.00
3.52
4.44
81.73
15.60
0.00
5.28
6.91
53.14
38.88
2.14
2.29
9.00
2.03
14.61
1.91
38.89
2.02
21.61
26.72
64.44
10.82
10.05
16.74
0.20
91.31
2.99
45.36
16.87
32.79
0.00
47.04
44.88
72.66
8.97
0.71
2.02
3.43
18.08
47.01
13.53
1.01
10.33
0.38
0.00
9.90
0.00
7.46
94.01
59.77
0.00
44.51
75.19
0.00
9.88
25.26
43.71
4.74
0.00
13.02
5.61
0.00
12.91
0.00
102.91
49.19
35.29
49.48
9.67
38.51
46.91
69.71
14.21
5.31
8.79
32.01
3.84
0.00
51.39
17.63
0.00
52.78
6.91
0.00
3.38
64.48
20.41
4.52
0.00
4.34
9.59
0.33
19.27
2.91
59.99
0.38
6.84
17.95
31.83
32.89
0.00
29.98
20.28
28.63
35.88
6.60
5.21
0.00
51.40
97.46
17.96
45.58
192.49
5.59
46.28
3.31
1.28
79.89
6.25
12.67
0.38
3.71
15.76
0.00
0.00
5.31
14.61
19.47
0.00
112.06
20.21
166.72
64.48
2.38
1.00
0.00
6.44
2.39
7.83
5.69
0.00
32.36
1.78
0.00
66.12
0.00
6.83
12.36
10.29
32.14
4.45
18.90
45.54
5.09
7.58
8.40
60.23
26.10
34.67
6.22
19.65
17.26
0.39
0.67
0.00
1.33
0.67
9.41
0.73
4.07
12.24
5.46
0.00
13.45
90.48
0.77
1.63
0.71
0.00
0.00
31.08
1.53
30.68
0.00
12.93
23.73
3.18
40.30
4.86
32.59
20.90
16.02
37.86
0.19
18.41
1.15
84.46
50.94
5.06
23.88
67.89
25.08
4.53
15.13
8.44
31.09
0.90
48.22
5.82
8.96
34.10
39.22
14.49
35.69
85.33
19.54
12.99
0.95
27.63
0.00
3.84
50.71
22.19
0.46
52.06
14.48
0.07
18.65
17.96
77.49
45.68
15.75
50.62
33.74
59.04
0.00
5.37
19.04
65.81
35.74
1.13
0.00
54.68
25.94
29.29
1.13
0.00
6.82
1.15
35.78
8.65
0.79
72.06
107.23
7.87
0.00
5.97
6.38
21.26
18.66
0.00
7.90
6.87
34.66
0.00
7.28
97.18
12.02
0.92
112.65
24.00
0.79
26.04
3.76
23.01
0.94
18.04
53.08
7.99
0.94
88.70
39.64
19.36
31.89
0.00
19.57
25.70
3.31
13.23
0.22
8.59
1.52
67.88
2.27
66.90
7.72
10.25
23.72
60.40
10.23
28.59
64.33
30.15
17.64
65.97
18.92
7.74
13.14
0.00
11.27
24.15
0.27
2.01
2.74
21.90
11.75
23.43
0.22
17.45
18.78
66.87
50.43
14.40
18.29
0.00
1.91
0.00
6.82
38.16
13.88
9.91
17.96
18.46
0.00
4.03
8.00
55.15
25.14
0.00
0.38
10.02
19.28
10.89
0.49
55.13
35.50
4.99
45.57
4.29
20.61
8.22
6.71
14.38
22.36
6.38
22.09
9.19
8.46
2.27
0.72
1.91
27.00
5.27
16.90
14.77
5.37
30.79
12.41
4.74
2.91
34.10
0.00
16.66
9.31
113.04
1.92
72.33
24.20
0.00
34.84
16.50
1.08
35.75
19.73
3.34
13.06
0.00
14.59
52.00
19.48
36.02
1.41
17.57
5.19
54.61
26.65
6.00
0.22
4.16
21.10
3.93
10.90
0.84
0.00
0.83
115.36
11.53
99.45
0.92
2.89
0.00
25.11
3.38
67.95
14.18
16.91
0.46
1.07
0.62
15.29
18.37
6.47
0.32
0.00
2.07
13.00
29.42
28.85
0.00
2.91
0.00
4.21
1.18
12.76
5.39
132.85
2.97
37.98
22.26
75.39
6.19
22.56
7.87
8.21
49.23
7.88
34.58
57.80
22.97
21.56
24.94
7.03
19.98
0.73
1.53
12.08
16.46
76.22
26.37
0.00
16.96
0.00
18.46
0.00
0.00
0.17
23.68
3.43
8.56
24.09
24.42
16.35
28.72
47.05
22.05
83.09
0.28
1.13
19.31
0.00
0.00
4.12
0.00
27.85
20.44
0.00
30.34
3.63
1.34
5.57
24.69
6.06
9.54
1.61
34.92
3.14
14.55
1.90
13.78
33.59
32.65
70.89
7.53
0.00
36.28
8.54
0.00
32.33
0.06
33.78
11.61
67.49
26.53
46.86
1.87
0.90
1.50
1.86
0.24
5.85
53.47
7.32
61.42
0.00
61.50
1.05
68.02
0.00
53.28
10.84
7.88
0.00
20.17
3.37
3.22
27.11
6.67
51.54
42.43
100.22
42.65
1.15
2.89
9.89
6.32
2.34
1.91
7.33
0.00
17.28
31.16
40.13
15.10
0.00
35.37
20.90
0.21
14.58
18.03
106.96
7.43
23.64
11.32
3.27
34.95
30.85
28.18
89.90
8.40
18.98
9.15
20.31
63.34
0.28
20.25
41.89
45.71
3.35
0.00
38.66
24.83
0.11
123.15
0.00
22.75
29.64
23.01
38.62
14.04
3.76
3.35
0.00
0.00
9.85
65.49
19.83
0.00
3.33
12.07
14.73
0.00
5.67
0.47
7.17
26.05
15.94
5.39
0.82
6.06
12.57
0.00
5.81
9.69
9.23
14.38
84.36
0.54
1.89
34.13
29.30
0.71
6.65
28.46
1.61
0.00
45.47
9.35
1.19
0.87
85.79
18.36
0.00
8.94
5.19
1.68
0.00
31.43
7.99
0.08
6.13
24.85
1.76
4.92
86.05
144.27
4.44
11.22
9.73
6.24
23.67
6.43
10.03
0.40
27.68
5.12
0.00
54.46
8.36
0.37
0.00
16.97
41.64
13.20
73.80
194.90
21.22
18.29
0.69
51.41
12.60
0.00
25.13
16.28
37.52
0.00
59.20
90.39
1.99
101.80
0.00
16.81
0.00
31.13
18.91
6.12
10.91
85.62
8.85
0.00
3.62
2.77
84.06
71.81
6.65
0.00
20.88
8.66
35.94
3.35
4.42
1.22
27.88
2.14
13.54
8.86
19.72
0.00
2.16
0.00
71.11
94.77
10.15
14.46
11.39
38.43
28.05
8.67
18.65
0.00
4.72
22.79
77.33
50.69
0.00
0.00
4.28
9.98
4.34
2.72
13.07
16.96
1.13
0.00
2.49
1.79
45.02
43.86
23.71
120.45
0.00
10.81
105.03
32.08
0.06
45.20
2.87
53.15
0.00
1.29
0.00
64.37
6.27
32.58
0.00
24.13
22.83
10.52
0.00
0.00
0.00
22.01
0.38
1.72
5.85
2.65
8.14
57.35
12.76
20.68
10.42
0.00
0.00
0.00
14.07
71.52
0.26
4.46
33.25
8.66
36.90
0.40
1.05
0.00
0.00
87.55
0.00
23.20
63.85
0.00
12.55
20.20
0.00
10.12
3.24
0.00
17.99
0.95
3.31
0.75
4.91
67.19
9.28
59.41
41.65
0.27
2.34
17.10
46.99
40.34
35.56
0.07
2.65
0.72
0.00
0.00
51.01
11.47
8.20
44.15
2.60
10.51
11.98
48.88
1.80
4.56
20.35
0.00
9.37
26.62
122.00
36.36
75.63
53.59
0.00
0.07
0.63
1.29
9.25
9.47
41.96
0.00
2.39
25.63
1.39
3.09
11.55
0.00
42.60
4.95
3.49
9.55
0.40
14.87
7.06
20.98
29.33
18.35
0.38
0.00
2.91
30.58
19.56
42.44
22.97
36.22
20.78
37.64
16.51
23.05
33.24
4.70
94.05
6.80
12.92
1.53
16.57
1.36
0.00
48.34
33.18
0.00
19.25
2.43
29.58
0.00
46.11
21.68
11.75
15.42
3.37
56.93
2.41
22.89
0.00
28.09
32.66
14.60
89.02
136.96
23.64
0.00
0.00
0.38
24.40
0.00
12.94
23.49
87.41
14.39
46.91
92.67
3.48
4.36
1.14
0.31
49.83
3.22
3.47
0.00
18.41
3.66
0.44
2.07
0.00
0.41
0.00
0.00
1.13
5.05
39.64
4.67
24.32
54.50
22.90
20.67
6.49
3.71
8.99
56.70
48.77
46.17
0.00
5.10
0.41
30.25
69.68
15.04
0.00
17.37
1.13
0.00
3.20
0.00
66.42
15.14
5.13
10.20
7.29
0.23
6.87
6.14
44.77
0.00
0.00
3.44
32.57
46.75
45.02
86.00
14.37
51.84
11.85
5.70
5.06
8.88
2.03
0.00
16.21
0.00
6.71
2.41
0.00
24.37
0.00
35.57
22.29
0.00
55.55
12.50
14.08
41.99
21.52
69.77
8.51
0.00
3.84
47.30
21.12
0.00
3.25
14.41
28.64
0.00
4.69
28.75
0.86
68.29
4.92
86.56
47.03
2.17
10.52
2.22
30.41
26.85
9.96
53.39
24.96
17.44
3.03
93.48
2.54
8.14
43.88
66.25
0.00
0.10
34.09
0.00
33.95
43.02
29.18
11.13
10.50
19.69
0.73
23.82
1.66
38.29
32.31
11.39
20.69
0.00
3.60
0.22
17.44
28.52
66.98
83.22
33.14
6.74
51.96
3.86
23.26
17.10
24.06
2.85
1.34
19.10
15.05
18.10
0.00
0.00
4.44
57.25
0.00
29.25
24.45
0.00
0.00
2.45
0.21
53.76
15.32
25.98
12.91
40.70
22.12
9.37
0.00
23.59
0.00
0.00
66.61
2.32
10.05
14.19
7.15
5.58
0.00
63.43
34.05
0.00
54.01
1.05
0.00
2.78
19.19
0.00
1.16
49.24
0.89
47.27
36.26
0.00
26.57
5.86
0.00
0.00
27.40
43.78
13.40
12.56
25.78
3.27
5.85
26.57
28.20
101.11
24.31
17.71
77.99
15.44
0.59
6.91
52.14
0.00
14.19
24.46
3.44
0.00
21.16
0.00
5.45
2.71
3.40
6.85
0.61
3.26
62.73
20.49
32.27
67.17
25.71
4.80
54.05
14.79
1.93
3.78
2.21
44.31
22.20
9.01
0.00
7.04
8.49
2.92
0.00
1.28
70.50
3.91
3.60
39.17
19.68
3.43
3.21
0.76
17.75
0.00
0.00
0.38
0.75
7.36
7.47
3.17
1.89
7.49
24.97
2.09
17.79
20.80
8.62
7.10
19.12
0.00
6.09
1.66
0.00
0.00
6.00
28.94
9.01
26.95
3.97
0.00
0.00
111.15
2.72
0.00
3.84
19.99
16.04
15.65
1.00
0.00
68.65
52.88
0.00
43.30
37.70
3.50
36.53
27.58
86.65
75.68
14.25
12.56
3.22
44.73
0.47
9.55
6.12
22.33
52.08
20.78
5.09
19.54
96.46
20.38
11.05
21.93
45.66
0.76
6.20
37.77
29.48
22.27
0.00
2.85
14.16
59.31
18.72
16.00
3.82
24.45
21.58
4.48
4.49
12.51
6.01
4.20
0.00
0.66
0.53
4.91
2.01
20.41
20.33
2.46
78.37
36.95
0.00
7.55
0.00
57.24
35.69
4.86
48.21
33.63
13.43
1.42
4.92
31.12
73.63
15.51
27.94
19.65
29.10
6.52
27.07
0.94
13.25
0.81
0.00
18.12
26.02
24.16
75.65
1.36
22.09
19.86
10.00
10.44
12.44
71.19
8.24
33.23
39.99
1.82
56.86
2.19
2.57
0.00
5.41
0.00
70.45
21.01
9.92
18.41
3.66
25.72
11.91
0.00
0.00
10.48
0.00
16.19
62.37
4.03
2.12
15.62
50.58
0.00
18.28
17.54
26.68
4.56
0.00
0.00
35.03
0.00
112.18
22.21
15.17
15.43
0.00
12.60
82.45
0.91
3.66
10.69
52.10
20.36
23.53
72.17
44.38
0.89
35.26
16.44
1.67
0.75
14.83
22.99
35.59
26.45
8.48
0.00
30.46
5.55
0.00
7.09
4.48
1.88
16.05
1.67
88.87
20.70
33.37
39.02
3.91
28.62
4.95
29.29
5.53
18.05
0.00
0.25
60.31
15.12
58.15
24.67
1.64
5.62
18.13
0.00
47.60
78.62
46.08
2.49
28.10
35.95
0.90
11.89
3.79
4.47
1.53
3.64
21.41
0.74
30.95
124.34
0.87
24.30
1.21
10.17
7.64
47.93
0.00
14.96
1.10
9.87
0.00
0.86
0.00
38.23
0.71
5.83
38.68
15.33
9.53
6.82
6.12
47.69
15.74
8.51
0.00
37.48
36.56
0.00


==> Data/dataMG1.txt <==
MG \#1,1,16.95,2.80,1.38,0.05,16.48,1.33,0.01,0.05
,2,14.25,2.22,1.11,0.06,13.85,0.99,0.01,0.04
,3,14.07,4.05,1.15,0.06,13.62,1.95,0.01,0.07
,4,0.11,0.89,0.03,0.02,0.09,0.40,0.00,0.02
,5,0.00,0.90,0.00,0.02,0.00,0.40,0.00,0.02
,6,0.00,1.94,0.00,0.04,0.00,0.96,0.00,0.05
,7,0.00,3.07,0.00,0.10,0.00,1.22,0.00,0.08


==> Data/dataMG2.txt <==
MG \#2,1,21.76,4.26,1.32,0.05,19.93,2.91,0.00,0.05
,2,15.05,2.74,0.90,0.02,13.73,1.73,0.00,0.04
,3,19.20,6.96,1.11,0.12,17.43,4.80,0.00,0.06
,4,0.09,1.10,0.01,0.01,0.08,0.69,0.00,0.02
,5,0.00,1.23,0.00,0.02,0.00,0.76,0.00,0.02
,6,0.00,2.62,0.00,0.03,0.00,1.88,0.00,0.03
,7,0.00,4.32,0.00,0.12,0.00,2.14,0.00,0.06


==> Data/dataMG3.txt <==
MG \#3,1,18.90,2.61,1.02,0.05,16.74,1.69,0.08,0.05
,2,9.00,1.30,0.48,0.01,7.97,0.84,0.04,0.02
,3,14.40,4.27,0.72,0.08,12.73,2.76,0.06,0.07
,4,0.03,0.52,0.00,0.01,0.02,0.34,0.00,0.01
,5,0.00,0.53,0.00,0.00,0.00,0.34,0.00,0.01
,6,0.00,2.12,0.00,0.02,0.00,1.37,0.00,0.03


==> Data/dataMG4.txt <==
MG \#4,1,31.79,4.05,2.78,0.05,28.17,2.29,1.29,0.07
,2,8.93,1.42,0.47,0.01,7.91,0.92,0.05,0.02
,3,29.04,8.60,1.38,0.11,25.70,4.78,0.16,0.13
,4,0.03,0.57,0.00,0.01,0.02,0.37,0.00,0.01
,5,0.00,1.15,0.00,0.02,0.00,0.66,0.00,0.01
,6,0.00,1.57,0.00,0.03,0.00,0.69,0.00,0.03
,7,0.00,5.66,0.00,0.07,0.00,3.68,0.00,0.05


==> Data/dataMG5.txt <==
MG \#5,1,15.60,2.33,3.12,0.03,14.29,1.23,1.15,0.02
,2,7.54,1.27,1.01,0.02,6.91,0.72,0.03,0.02
,3,25.52,4.87,4.63,0.06,23.34,2.37,0.85,0.04
,4,0.06,0.51,0.17,0.01,0.05,0.29,0.01,0.01
,5,0.01,1.27,0.34,0.02,0.01,0.57,0.03,0.02
,6,0.00,1.81,0.04,0.05,0.00,0.92,0.00,0.03
,7,0.00,6.09,0.01,0.10,0.00,2.55,0.00,0.10


==> Data/datafig.txt <==
Label seg1 seg2 seg3 seg4 seg5 seg6 seg7
I 21.17740 17.63871 19.33017 1.04585 0.92476 1.98212 3.17394
II 17.85836 14.88509 15.64396 0.50718 0.42915 1.00984 1.30083
III 21.80598 17.92455 20.48756 1.45845 1.35446 2.63482 5.19065
IV 18.84711 15.51888 17.13591 0.91654 0.84710 1.62515 3.29734
V 4.39544 3.51538 5.40231 0.93510 0.91380 1.97160 3.12890
VI 1.50409 1.12196 2.18345 0.43361 0.44106 1.03926 1.35106
I 27.39268 18.72004 27.38646 1.20349 1.25781 2.65000 4.44033
II 22.88929 15.50853 22.28186 0.78562 0.77449 1.91244 2.20902
III 27.97817 19.92431 29.52777 1.94900 2.18077 3.58798 9.60576
IV 23.68865 16.89619 24.70700 1.49704 1.67887 2.75738 7.41760
V 5.90242 3.88224 8.42735 1.14638 1.26693 2.68648 4.44196
VI 3.00484 1.81438 4.91510 0.71688 0.78097 1.90626 2.27404
I 22.57435 10.79804 19.47256 0.55501 0.53574 2.13861 0.00000
II 18.55620 8.87262 15.61925 0.36873 0.35111 1.40368 0.00000
III 22.57618 10.79153 19.37984 0.58208 0.56996 2.27535 0.00000
IV 18.54156 8.85180 15.50448 0.36554 0.35027 1.40046 0.00000
V 3.90407 1.74420 4.76589 0.54994 0.55876 2.23495 0.00000
VI 1.80538 0.89230 2.79122 0.34179 0.34586 1.38335 0.00000
I 38.67573 10.83518 39.12353 0.60250 1.16587 1.59731 5.72823
II 31.81016 8.90757 30.77170 0.40052 0.67823 0.71980 3.72730
III 39.92242 11.26017 44.14144 0.80410 1.84320 3.19276 7.81398
IV 32.91234 9.28986 35.67473 0.57473 1.30301 2.26400 5.51970
V 5.96170 1.98405 11.02726 0.58620 1.17015 1.58390 5.79310
VI 2.41647 0.94352 5.07748 0.37667 0.70521 0.79278 3.80263
I 21.07891 9.84719 35.08065 0.74241 1.63670 1.90196 6.19495
II 16.68757 7.67173 26.59961 0.34383 0.62231 0.95262 2.65811
III 23.71923 11.57819 42.42875 1.25206 3.25610 3.31388 12.58783
IV 19.64637 9.56495 34.61312 0.86470 2.27290 2.40533 9.19257
V 5.49925 2.32804 9.57427 0.67171 1.57154 1.80373 5.94757
VI 2.36453 0.76968 3.23582 0.29483 0.60474 0.93626 2.58863


==> Data/datanewindices.txt <==
1,0.03,0.00,0.23,1.31,0.00,0.00,0.00,0.00,0.00,0.00
2,2.20,0.00,0.60,0.96,0.00,0.00,0.00,0.00,0.00,0.00
3,33.88,0.00,11.01,28.80,0.00,0.00,0.00,0.00,0.00,0.00
4,3.34,0.00,1.29,1.31,0.00,0.00,0.00,0.00,0.00,0.00
5,---,0.00,0.50,1.12,0.00,---,0.00,0.00,0.00,0.00
6,---,0.00,0.30,0.28,0.00,---,1.13,0.00,0.00,1.33
7,---,0.00,---,0.00,0.00,---,3.54,---,0.00,6.08


==> Data/info.txt <==
Percentage improve by deploying internal protection
MG #1	 7.88%
MG #2	 12.35%
MG #3	 0.18%
MG #4	 10.32%
MG #5	 22.06%
SYS 	 11.73%
---------------------------------------------------------------------------
Percentage improve by deploying internal protection & backup supply
MG #1	 71.40%
MG #2	 70.71%
MG #3	 75.51%
MG #4	 74.21%
MG #5	 72.08%
SYS 	 72.66%
---------------------------------------------------------------------------
Percentage decrease for non-ideal cyber system--Case I & II
MG #1	 20.89%
MG #2	 20.10%
MG #3	 19.44%
MG #4	 21.19%
MG #5	 27.39%
SYS 	 21.89%
---------------------------------------------------------------------------
Percentage decrease for non-ideal cyber system--Case III & IV
MG #1	 17.88%
MG #2	 17.00%
MG #3	 19.87%
MG #4	 19.67%
MG #5	 19.95%
SYS 	 18.88%
---------------------------------------------------------------------------
Percentage decrease for non-ideal cyber system--Case V & VI
MG #1	 60.15%
MG #2	 44.47%
MG #3	 45.05%
MG #4	 49.78%
MG #5	 60.60%
SYS 	 52.29%
---------------------------------------------------------------------------
Percentage improve for distributed control system--Case I & VIII
MG #1	 19.54%
MG #2	 19.58%
MG #3	 18.56%
MG #4	 20.79%
MG #5	 26.90%
SYS 	 21.21%
---------------------------------------------------------------------------
Percentage decrease for initial hours = 2--Case I & VIII
MG #1	 1.72%
MG #2	 0.07%
MG #3	 -0.27%
MG #4	 0.80%
MG #5	 2.34%
SYS 	 0.95%
---------------------------------------------------------------------------
Percentage decrease for initial hours = 3--Case I & VIII
MG #1	 1.71%
MG #2	 -0.06%
MG #3	 -0.43%
MG #4	 0.55%
MG #5	 2.32%
SYS 	 0.83%
---------------------------------------------------------------------------
Percentage decrease for initial hours = 4--Case I & VIII
MG #1	 1.69%
MG #2	 -0.16%
MG #3	 -0.58%
MG #4	 0.35%
MG #5	 2.28%
SYS 	 0.72%
---------------------------------------------------------------------------
Percentage decrease for initial hours = 5--Case I & VIII
MG #1	 1.68%
MG #2	 -0.25%
MG #3	 -0.72%
MG #4	 0.17%
MG #5	 2.25%
SYS 	 0.63%
---------------------------------------------------------------------------
Percentage improve neglecting indirect impact--Case I & VIII
MG #1	 1.76%
MG #2	 0.21%
MG #3	 -0.10%
MG #4	 1.13%
MG #5	 2.39%
SYS 	 1.11%
---------------------------------------------------------------------------

